Energy-Aware Design of UAV-mounted RIS Networks for IoT Data Collection

Data collection in massive Internet of Things networks requires novel and flexible methods. Unmanned aerial vehicles (UAVs) are foreseen as a means to collect data rapidly even in remote areas without static telecommunication infrastructure. To this direction, UAV-mounted reconfigurable intelligent surfaces (RISs) aid in reducing the hardware requirements and signal processing complexity at the UAV side, while increasing the energy efficiency and reliabilityof the network. Hence, in this paper, we propose the utilization of a UAV-mounted RIS for data collection and study the coverage probability in such networks. Additionally, we propose a novel medium access control protocol based on slotted ALOHA and Code Combining to handle the communication of multiple sensors. To account for the crucial energy issue in UAVs, we devise an energy model that considers both the UAV and the RIS weight, as well as the environmental conditions and the UAV velocity. Finally, we characterize the performance of the proposed data collection scheme by analyzing the average throughput and the average data per flight, while providing useful insights for the design of such networks.

==> dat_new/ADF_300.dat <==
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   2.6469485e-03
   7.0000000e+01   9.6205604e-03
   7.5000000e+01   7.6515815e-02
   8.0000000e+01   3.7767808e-01
   8.5000000e+01   8.3191671e-01
   9.0000000e+01   1.8664775e+00
   9.5000000e+01   3.7450210e+00
   1.0000000e+02   5.9649442e+00
   1.0500000e+02   9.3093361e+00
   1.1000000e+02   1.2970215e+01
   1.1500000e+02   1.7563704e+01
   1.2000000e+02   2.2485546e+01
   1.2500000e+02   2.7228034e+01
   1.3000000e+02   3.1402237e+01
   1.3500000e+02   3.5380755e+01
   1.4000000e+02   3.8663285e+01
   1.4500000e+02   4.2075680e+01
   1.5000000e+02   4.5739471e+01
   1.5500000e+02   5.0455428e+01
   1.6000000e+02   5.6905634e+01
   1.6500000e+02   6.3248750e+01
   1.7000000e+02   7.0288904e+01
   1.7500000e+02   7.7358237e+01
   1.8000000e+02   8.4074622e+01
   1.8500000e+02   8.9799259e+01
   1.9000000e+02   9.4915689e+01
   1.9500000e+02   9.8443041e+01
   2.0000000e+02   1.0163810e+02
   2.0500000e+02   1.0315597e+02
   2.1000000e+02   1.0360189e+02
   2.1500000e+02   1.0374138e+02
   2.2000000e+02   1.0341544e+02
   2.2500000e+02   1.0264586e+02
   2.3000000e+02   1.0191931e+02
   2.3500000e+02   1.0110954e+02
   2.4000000e+02   1.0033978e+02
   2.4500000e+02   9.9427384e+01
   2.5000000e+02   9.8617569e+01
   2.5500000e+02   9.7772997e+01
   2.6000000e+02   9.6904778e+01
   2.6500000e+02   9.6022385e+01
   2.7000000e+02   9.5123646e+01
   2.7500000e+02   9.4240880e+01
   2.8000000e+02   9.3436269e+01
   2.8500000e+02   9.2617364e+01
   2.9000000e+02   9.1793431e+01
   2.9500000e+02   9.1022526e+01
   3.0000000e+02   9.0244830e+01
   3.0500000e+02   8.9442819e+01
   3.1000000e+02   8.8673723e+01
   3.1500000e+02   8.7905557e+01
   3.2000000e+02   8.7187875e+01
   3.2500000e+02   8.6486823e+01
   3.3000000e+02   8.5786768e+01
   3.3500000e+02   8.5063268e+01
   3.4000000e+02   8.4398028e+01
   3.4500000e+02   8.3660708e+01
   3.5000000e+02   8.2973015e+01
   3.5500000e+02   8.2263079e+01
   3.6000000e+02   8.1572367e+01
   3.6500000e+02   8.0908563e+01
   3.7000000e+02   8.0285801e+01
   3.7500000e+02   7.9640649e+01
   3.8000000e+02   7.8994987e+01
   3.8500000e+02   7.8420455e+01
   3.9000000e+02   7.7777063e+01
   3.9500000e+02   7.7153014e+01
   4.0000000e+02   7.6477883e+01


==> dat_new/ADF_400.dat <==
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   2.8039421e-04
   9.0000000e+01   4.4375393e-03
   9.5000000e+01   3.6490646e-02
   1.0000000e+02   1.0880432e-01
   1.0500000e+02   3.6614071e-01
   1.1000000e+02   7.3311366e-01
   1.1500000e+02   1.5089902e+00
   1.2000000e+02   2.7773197e+00
   1.2500000e+02   4.2319691e+00
   1.3000000e+02   6.2722809e+00
   1.3500000e+02   8.5767970e+00
   1.4000000e+02   1.1633739e+01
   1.4500000e+02   1.5392567e+01
   1.5000000e+02   1.9346356e+01
   1.5500000e+02   2.3358130e+01
   1.6000000e+02   2.7522948e+01
   1.6500000e+02   3.0570177e+01
   1.7000000e+02   3.2814285e+01
   1.7500000e+02   3.4772560e+01
   1.8000000e+02   3.6467864e+01
   1.8500000e+02   3.8456013e+01
   1.9000000e+02   4.0790385e+01
   1.9500000e+02   4.4028749e+01
   2.0000000e+02   4.8699991e+01
   2.0500000e+02   5.3397111e+01
   2.1000000e+02   5.8898553e+01
   2.1500000e+02   6.4514033e+01
   2.2000000e+02   7.0344155e+01
   2.2500000e+02   7.5872288e+01
   2.3000000e+02   8.0943668e+01
   2.3500000e+02   8.5174047e+01
   2.4000000e+02   8.8937785e+01
   2.4500000e+02   9.1538995e+01
   2.5000000e+02   9.2968771e+01
   2.5500000e+02   9.4213590e+01
   2.6000000e+02   9.4515239e+01
   2.6500000e+02   9.4694109e+01
   2.7000000e+02   9.4336478e+01
   2.7500000e+02   9.3789054e+01
   2.8000000e+02   9.3132277e+01
   2.8500000e+02   9.2456734e+01
   2.9000000e+02   9.1699211e+01
   2.9500000e+02   9.0955076e+01
   3.0000000e+02   9.0159741e+01
   3.0500000e+02   8.9387971e+01
   3.1000000e+02   8.8614841e+01
   3.1500000e+02   8.7830249e+01
   3.2000000e+02   8.7123695e+01
   3.2500000e+02   8.6351500e+01
   3.3000000e+02   8.5645202e+01
   3.3500000e+02   8.4976201e+01
   3.4000000e+02   8.4280110e+01
   3.4500000e+02   8.3607649e+01
   3.5000000e+02   8.2989388e+01
   3.5500000e+02   8.2321354e+01
   3.6000000e+02   8.1665855e+01
   3.6500000e+02   8.1078047e+01
   3.7000000e+02   8.0415820e+01
   3.7500000e+02   7.9785175e+01
   3.8000000e+02   7.9152792e+01
   3.8500000e+02   7.8532206e+01
   3.9000000e+02   7.7928339e+01
   3.9500000e+02   7.7323363e+01
   4.0000000e+02   7.6733922e+01


==> dat_new/ADF_400_100.dat <==
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0500000e+02   8.6946842e-04
   2.1000000e+02   6.1440047e-03
   2.1500000e+02   1.2754500e-02
   2.2000000e+02   4.1376165e-02
   2.2500000e+02   1.2204245e-01
   2.3000000e+02   2.3684874e-01
   2.3500000e+02   4.7762982e-01
   2.4000000e+02   7.6498041e-01
   2.4500000e+02   1.2278772e+00
   2.5000000e+02   1.8286061e+00
   2.5500000e+02   2.4498812e+00
   2.6000000e+02   3.0807941e+00
   2.6500000e+02   3.7698062e+00
   2.7000000e+02   4.3144787e+00
   2.7500000e+02   4.8419370e+00
   2.8000000e+02   5.4090223e+00
   2.8500000e+02   6.1845453e+00
   2.9000000e+02   7.3137060e+00
   2.9500000e+02   8.5951480e+00
   3.0000000e+02   1.0345900e+01
   3.0500000e+02   1.2594717e+01
   3.1000000e+02   1.4728288e+01
   3.1500000e+02   1.6897286e+01
   3.2000000e+02   1.9002370e+01
   3.2500000e+02   2.0790618e+01
   3.3000000e+02   2.2116896e+01
   3.3500000e+02   2.3199671e+01
   3.4000000e+02   2.3879324e+01
   3.4500000e+02   2.4381198e+01
   3.5000000e+02   2.4575317e+01
   3.5500000e+02   2.4617054e+01
   3.6000000e+02   2.4610905e+01
   3.6500000e+02   2.4531981e+01
   3.7000000e+02   2.4540609e+01
   3.7500000e+02   2.4540125e+01
   3.8000000e+02   2.4671681e+01
   3.8500000e+02   2.4896545e+01
   3.9000000e+02   2.5289418e+01
   3.9500000e+02   2.5691186e+01
   4.0000000e+02   2.6373662e+01


==> dat_new/ADF_400_20.dat <==
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   2.0785726e-03
   9.5000000e+01   1.8516063e-02
   1.0000000e+02   5.9480271e-02
   1.0500000e+02   2.3253296e-01
   1.1000000e+02   5.0327309e-01
   1.1500000e+02   1.1371485e+00
   1.2000000e+02   2.2219510e+00
   1.2500000e+02   3.4940112e+00
   1.3000000e+02   5.3092469e+00
   1.3500000e+02   7.3463371e+00
   1.4000000e+02   1.0083205e+01
   1.4500000e+02   1.3552724e+01
   1.5000000e+02   1.7177147e+01
   1.5500000e+02   2.1099437e+01
   1.6000000e+02   2.5338565e+01
   1.6500000e+02   2.8620476e+01
   1.7000000e+02   3.1103700e+01
   1.7500000e+02   3.3393627e+01
   1.8000000e+02   3.5122756e+01
   1.8500000e+02   3.6769236e+01
   1.9000000e+02   3.8662844e+01
   1.9500000e+02   4.1297030e+01
   2.0000000e+02   4.5153789e+01
   2.0500000e+02   4.9128821e+01
   2.1000000e+02   5.4227484e+01
   2.1500000e+02   5.9568113e+01
   2.2000000e+02   6.5356766e+01
   2.2500000e+02   7.1062415e+01
   2.3000000e+02   7.6628272e+01
   2.3500000e+02   8.1314868e+01
   2.4000000e+02   8.5641259e+01
   2.4500000e+02   8.8773324e+01
   2.5000000e+02   9.0794845e+01
   2.5500000e+02   9.2367486e+01
   2.6000000e+02   9.3330405e+01
   2.6500000e+02   9.3856405e+01
   2.7000000e+02   9.3856828e+01
   2.7500000e+02   9.3516827e+01
   2.8000000e+02   9.3072620e+01
   2.8500000e+02   9.2257656e+01
   2.9000000e+02   9.1552241e+01
   2.9500000e+02   9.0773290e+01
   3.0000000e+02   9.0057101e+01
   3.0500000e+02   8.9341745e+01
   3.1000000e+02   8.8669708e+01
   3.1500000e+02   8.7946836e+01
   3.2000000e+02   8.7266126e+01
   3.2500000e+02   8.6477443e+01
   3.3000000e+02   8.5686630e+01
   3.3500000e+02   8.4914444e+01
   3.4000000e+02   8.4198833e+01
   3.4500000e+02   8.3460802e+01
   3.5000000e+02   8.2793814e+01
   3.5500000e+02   8.2299247e+01
   3.6000000e+02   8.1715618e+01
   3.6500000e+02   8.1055725e+01
   3.7000000e+02   8.0527584e+01
   3.7500000e+02   7.9909858e+01
   3.8000000e+02   7.9128167e+01
   3.8500000e+02   7.8540153e+01
   3.9000000e+02   7.7890563e+01
   3.9500000e+02   7.7208946e+01
   4.0000000e+02   7.6439892e+01


==> dat_new/ADF_400_20_SA.dat <==
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   3.0997351e-04
   1.4500000e+02   2.4568777e-03
   1.5000000e+02   6.7057106e-03
   1.5500000e+02   2.1422091e-02
   1.6000000e+02   6.1549184e-02
   1.6500000e+02   1.3567101e-01
   1.7000000e+02   3.3096458e-01
   1.7500000e+02   6.0893823e-01
   1.8000000e+02   1.2326479e+00
   1.8500000e+02   2.5166042e+00
   1.9000000e+02   4.1306334e+00
   1.9500000e+02   6.9413184e+00
   2.0000000e+02   1.1368090e+01
   2.0500000e+02   1.6239377e+01
   2.1000000e+02   2.2589744e+01
   2.1500000e+02   2.9528245e+01
   2.2000000e+02   3.7509096e+01
   2.2500000e+02   4.6126257e+01
   2.3000000e+02   5.4576928e+01
   2.3500000e+02   6.2555918e+01
   2.4000000e+02   7.0054080e+01
   2.4500000e+02   7.6366551e+01
   2.5000000e+02   8.1007450e+01
   2.5500000e+02   8.5242862e+01
   2.6000000e+02   8.8006053e+01
   2.6500000e+02   9.0413675e+01
   2.7000000e+02   9.1537656e+01
   2.7500000e+02   9.1942290e+01
   2.8000000e+02   9.1996560e+01
   2.8500000e+02   9.1732873e+01
   2.9000000e+02   9.1193250e+01
   2.9500000e+02   9.0622408e+01
   3.0000000e+02   8.9956416e+01
   3.0500000e+02   8.9299343e+01
   3.1000000e+02   8.8534203e+01
   3.1500000e+02   8.7865977e+01
   3.2000000e+02   8.7119227e+01
   3.2500000e+02   8.6441395e+01
   3.3000000e+02   8.5751581e+01
   3.3500000e+02   8.5145060e+01
   3.4000000e+02   8.4378875e+01
   3.4500000e+02   8.3758896e+01
   3.5000000e+02   8.3089250e+01
   3.5500000e+02   8.2370852e+01
   3.6000000e+02   8.1673027e+01
   3.6500000e+02   8.1124292e+01
   3.7000000e+02   8.0392557e+01
   3.7500000e+02   7.9727801e+01
   3.8000000e+02   7.9091324e+01
   3.8500000e+02   7.8574483e+01
   3.9000000e+02   7.7875239e+01
   3.9500000e+02   7.7376090e+01
   4.0000000e+02   7.6553666e+01


==> dat_new/ADF_400_40.dat <==
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   1.6628580e-03
   9.5000000e+01   1.5360767e-02
   1.0000000e+02   4.2579960e-02
   1.0500000e+02   1.7928155e-01
   1.1000000e+02   3.9706516e-01
   1.1500000e+02   9.4160918e-01
   1.2000000e+02   1.9212932e+00
   1.2500000e+02   3.0610360e+00
   1.3000000e+02   4.6782595e+00
   1.3500000e+02   6.5022447e+00
   1.4000000e+02   8.9702202e+00
   1.4500000e+02   1.2222801e+01
   1.5000000e+02   1.5674442e+01
   1.5500000e+02   1.9627349e+01
   1.6000000e+02   2.4004132e+01
   1.6500000e+02   2.7540065e+01
   1.7000000e+02   3.0258568e+01
   1.7500000e+02   3.2630895e+01
   1.8000000e+02   3.4319531e+01
   1.8500000e+02   3.5910582e+01
   1.9000000e+02   3.7652642e+01
   1.9500000e+02   3.9954578e+01
   2.0000000e+02   4.3522066e+01
   2.0500000e+02   4.7168738e+01
   2.1000000e+02   5.1832769e+01
   2.1500000e+02   5.6765848e+01
   2.2000000e+02   6.2325682e+01
   2.2500000e+02   6.8025444e+01
   2.3000000e+02   7.3645380e+01
   2.3500000e+02   7.8621204e+01
   2.4000000e+02   8.3203133e+01
   2.4500000e+02   8.6806975e+01
   2.5000000e+02   8.9285464e+01
   2.5500000e+02   9.1316376e+01
   2.6000000e+02   9.2467621e+01
   2.6500000e+02   9.3401507e+01
   2.7000000e+02   9.3553847e+01
   2.7500000e+02   9.3300375e+01
   2.8000000e+02   9.2912202e+01
   2.8500000e+02   9.2283646e+01
   2.9000000e+02   9.1525040e+01
   2.9500000e+02   9.0819503e+01
   3.0000000e+02   9.0066571e+01
   3.0500000e+02   8.9297536e+01
   3.1000000e+02   8.8536362e+01
   3.1500000e+02   8.7835653e+01
   3.2000000e+02   8.7076745e+01
   3.2500000e+02   8.6397291e+01
   3.3000000e+02   8.5693793e+01
   3.3500000e+02   8.5004013e+01
   3.4000000e+02   8.4270567e+01
   3.4500000e+02   8.3597175e+01
   3.5000000e+02   8.2845508e+01
   3.5500000e+02   8.2198718e+01
   3.6000000e+02   8.1579891e+01
   3.6500000e+02   8.0924721e+01
   3.7000000e+02   8.0313495e+01
   3.7500000e+02   7.9759732e+01
   3.8000000e+02   7.9133798e+01
   3.8500000e+02   7.8466687e+01
   3.9000000e+02   7.7905535e+01
   3.9500000e+02   7.7211329e+01
   4.0000000e+02   7.6659920e+01


==> dat_new/ADF_400_60.dat <==
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   3.2370372e-04
   1.2500000e+02   6.4387547e-04
   1.3000000e+02   3.8109485e-03
   1.3500000e+02   1.1017044e-02
   1.4000000e+02   5.0693653e-02
   1.4500000e+02   1.8194450e-01
   1.5000000e+02   3.7464274e-01
   1.5500000e+02   8.2407946e-01
   1.6000000e+02   1.5474837e+00
   1.6500000e+02   2.3736283e+00
   1.7000000e+02   3.3975757e+00
   1.7500000e+02   4.4579825e+00
   1.8000000e+02   5.7071822e+00
   1.8500000e+02   7.3791928e+00
   1.9000000e+02   9.1267790e+00
   1.9500000e+02   1.1571145e+01
   2.0000000e+02   1.4857712e+01
   2.0500000e+02   1.7901033e+01
   2.1000000e+02   2.0926071e+01
   2.1500000e+02   2.3888136e+01
   2.2000000e+02   2.6204273e+01
   2.2500000e+02   2.7760026e+01
   2.3000000e+02   2.9056783e+01
   2.3500000e+02   2.9842901e+01
   2.4000000e+02   3.0543737e+01
   2.4500000e+02   3.1109454e+01
   2.5000000e+02   3.1835404e+01
   2.5500000e+02   3.2733317e+01
   2.6000000e+02   3.4082497e+01
   2.6500000e+02   3.6213785e+01
   2.7000000e+02   3.8452522e+01
   2.7500000e+02   4.1540730e+01
   2.8000000e+02   4.4883944e+01
   2.8500000e+02   4.8822132e+01
   2.9000000e+02   5.3105679e+01
   2.9500000e+02   5.7517300e+01
   3.0000000e+02   6.1783803e+01
   3.0500000e+02   6.6596319e+01
   3.1000000e+02   7.0456369e+01
   3.1500000e+02   7.3642347e+01
   3.2000000e+02   7.6466811e+01
   3.2500000e+02   7.8555613e+01
   3.3000000e+02   7.9885835e+01
   3.3500000e+02   8.0909215e+01
   3.4000000e+02   8.1432808e+01
   3.4500000e+02   8.1826278e+01
   3.5000000e+02   8.1844289e+01
   3.5500000e+02   8.1487753e+01
   3.6000000e+02   8.1218151e+01
   3.6500000e+02   8.0734435e+01
   3.7000000e+02   8.0250329e+01
   3.7500000e+02   7.9666644e+01
   3.8000000e+02   7.9243596e+01
   3.8500000e+02   7.8563043e+01
   3.9000000e+02   7.7971419e+01
   3.9500000e+02   7.7343260e+01
   4.0000000e+02   7.6626876e+01


==> dat_new/ADF_400_60_SA.dat <==
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   1.1191125e-04
   1.9500000e+02   2.2272817e-04
   2.0000000e+02   4.4221053e-04
   2.0500000e+02   6.5957764e-04
   2.1000000e+02   1.9513008e-03
   2.1500000e+02   4.3982908e-03
   2.2000000e+02   1.4215284e-02
   2.2500000e+02   3.8478177e-02
   2.3000000e+02   7.6301134e-02
   2.3500000e+02   1.6240229e-01
   2.4000000e+02   2.9334181e-01
   2.4500000e+02   5.5957173e-01
   2.5000000e+02   1.0941931e+00
   2.5500000e+02   1.7743903e+00
   2.6000000e+02   2.9647200e+00
   2.6500000e+02   4.9660055e+00
   2.7000000e+02   7.2025795e+00
   2.7500000e+02   1.0460953e+01
   2.8000000e+02   1.4048015e+01
   2.8500000e+02   1.8698434e+01
   2.9000000e+02   2.4321329e+01
   2.9500000e+02   3.0179305e+01
   3.0000000e+02   3.6480858e+01
   3.0500000e+02   4.3958424e+01
   3.1000000e+02   5.0331206e+01
   3.1500000e+02   5.6173068e+01
   3.2000000e+02   6.1749239e+01
   3.2500000e+02   6.6531371e+01
   3.3000000e+02   7.0197319e+01
   3.3500000e+02   7.3467786e+01
   3.4000000e+02   7.5774714e+01
   3.4500000e+02   7.7667257e+01
   3.5000000e+02   7.8763398e+01
   3.5500000e+02   7.9311317e+01
   3.6000000e+02   7.9667219e+01
   3.6500000e+02   7.9577448e+01
   3.7000000e+02   7.9515049e+01
   3.7500000e+02   7.9204807e+01
   3.8000000e+02   7.8784510e+01
   3.8500000e+02   7.8278517e+01
   3.9000000e+02   7.7830211e+01
   3.9500000e+02   7.7276877e+01
   4.0000000e+02   7.6841957e+01


==> dat_new/ADF_400_80.dat <==
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   1.2668292e-04
   1.3500000e+02   1.2668292e-04
   1.4000000e+02   1.2668292e-04
   1.4500000e+02   3.0710086e-03
   1.5000000e+02   7.4412368e-03
   1.5500000e+02   3.5425844e-02
   1.6000000e+02   1.3612999e-01
   1.6500000e+02   2.9017144e-01
   1.7000000e+02   6.3062213e-01
   1.7500000e+02   1.0586663e+00
   1.8000000e+02   1.7441538e+00
   1.8500000e+02   2.6145572e+00
   1.9000000e+02   3.5225535e+00
   1.9500000e+02   4.5244760e+00
   2.0000000e+02   5.8413360e+00
   2.0500000e+02   7.1043650e+00
   2.1000000e+02   8.7991588e+00
   2.1500000e+02   1.0710138e+01
   2.2000000e+02   1.3178578e+01
   2.2500000e+02   1.6017866e+01
   2.3000000e+02   1.8857433e+01
   2.3500000e+02   2.1502985e+01
   2.4000000e+02   2.3962601e+01
   2.4500000e+02   2.5816580e+01
   2.5000000e+02   2.7009687e+01
   2.5500000e+02   2.8020483e+01
   2.6000000e+02   2.8583648e+01
   2.6500000e+02   2.9134246e+01
   2.7000000e+02   2.9473024e+01
   2.7500000e+02   2.9955015e+01
   2.8000000e+02   3.0451277e+01
   2.8500000e+02   3.1335459e+01
   2.9000000e+02   3.2703736e+01
   2.9500000e+02   3.4285047e+01
   3.0000000e+02   3.6439972e+01
   3.0500000e+02   3.9557874e+01
   3.1000000e+02   4.2630094e+01
   3.1500000e+02   4.6210920e+01
   3.2000000e+02   4.9909476e+01
   3.2500000e+02   5.3838434e+01
   3.3000000e+02   5.7789604e+01
   3.3500000e+02   6.1610842e+01
   3.4000000e+02   6.5086612e+01
   3.4500000e+02   6.8395359e+01
   3.5000000e+02   7.1133105e+01
   3.5500000e+02   7.3163124e+01
   3.6000000e+02   7.4941630e+01
   3.6500000e+02   7.6088650e+01
   3.7000000e+02   7.7115515e+01
   3.7500000e+02   7.7575452e+01
   3.8000000e+02   7.7595877e+01
   3.8500000e+02   7.7515986e+01
   3.9000000e+02   7.7315562e+01
   3.9500000e+02   7.6913905e+01
   4.0000000e+02   7.6773496e+01


==> dat_new/ADF_500.dat <==
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   1.3239126e-04
   1.1500000e+02   1.5725340e-03
   1.2000000e+02   1.7757720e-02
   1.2500000e+02   4.1450429e-02
   1.3000000e+02   1.4989101e-01
   1.3500000e+02   3.2859511e-01
   1.4000000e+02   7.4599116e-01
   1.4500000e+02   1.4797503e+00
   1.5000000e+02   2.3212413e+00
   1.5500000e+02   3.4728833e+00
   1.6000000e+02   5.0083952e+00
   1.6500000e+02   6.5451441e+00
   1.7000000e+02   8.5460874e+00
   1.7500000e+02   1.0805472e+01
   1.8000000e+02   1.3680290e+01
   1.8500000e+02   1.7016334e+01
   1.9000000e+02   2.0381793e+01
   1.9500000e+02   2.3555954e+01
   2.0000000e+02   2.6676427e+01
   2.0500000e+02   2.8802351e+01
   2.1000000e+02   3.0225214e+01
   2.1500000e+02   3.1430328e+01
   2.2000000e+02   3.2195462e+01
   2.2500000e+02   3.3073641e+01
   2.3000000e+02   3.4043276e+01
   2.3500000e+02   3.5501617e+01
   2.4000000e+02   3.7197721e+01
   2.4500000e+02   3.9727618e+01
   2.5000000e+02   4.3019953e+01
   2.5500000e+02   4.6704049e+01
   2.6000000e+02   5.0987405e+01
   2.6500000e+02   5.6368824e+01
   2.7000000e+02   6.1141902e+01
   2.7500000e+02   6.5905383e+01
   2.8000000e+02   7.0391563e+01
   2.8500000e+02   7.4426392e+01
   2.9000000e+02   7.7664299e+01
   2.9500000e+02   8.0576387e+01
   3.0000000e+02   8.2543840e+01
   3.0500000e+02   8.4462552e+01
   3.1000000e+02   8.5354161e+01
   3.1500000e+02   8.5693318e+01
   3.2000000e+02   8.5823746e+01
   3.2500000e+02   8.5582910e+01
   3.3000000e+02   8.5127949e+01
   3.3500000e+02   8.4703436e+01
   3.4000000e+02   8.4069544e+01
   3.4500000e+02   8.3465708e+01
   3.5000000e+02   8.2884480e+01
   3.5500000e+02   8.2222872e+01
   3.6000000e+02   8.1586799e+01
   3.6500000e+02   8.0977680e+01
   3.7000000e+02   8.0367604e+01
   3.7500000e+02   7.9738421e+01
   3.8000000e+02   7.9112218e+01
   3.8500000e+02   7.8472015e+01
   3.9000000e+02   7.7889138e+01
   3.9500000e+02   7.7286891e+01
   4.0000000e+02   7.6774287e+01


==> dat_new/lifetime_0_par.dat <==
   5.0000000e+01   3.1301310e+01
   5.1000000e+01   3.1221532e+01
   5.2000000e+01   3.1142117e+01
   5.3000000e+01   3.1063064e+01
   5.4000000e+01   3.0984369e+01
   5.5000000e+01   3.0906030e+01
   5.6000000e+01   3.0828045e+01
   5.7000000e+01   3.0750411e+01
   5.8000000e+01   3.0673127e+01
   5.9000000e+01   3.0596189e+01
   6.0000000e+01   3.0519596e+01
   6.1000000e+01   3.0443345e+01
   6.2000000e+01   3.0367434e+01
   6.3000000e+01   3.0291861e+01
   6.4000000e+01   3.0216623e+01
   6.5000000e+01   3.0141719e+01
   6.6000000e+01   3.0067146e+01
   6.7000000e+01   2.9992902e+01
   6.8000000e+01   2.9918985e+01
   6.9000000e+01   2.9845392e+01
   7.0000000e+01   2.9772122e+01
   7.1000000e+01   2.9699173e+01
   7.2000000e+01   2.9626542e+01
   7.3000000e+01   2.9554227e+01
   7.4000000e+01   2.9482227e+01
   7.5000000e+01   2.9410539e+01
   7.6000000e+01   2.9339162e+01
   7.7000000e+01   2.9268093e+01
   7.8000000e+01   2.9197330e+01
   7.9000000e+01   2.9126872e+01
   8.0000000e+01   2.9056716e+01
   8.1000000e+01   2.8986861e+01
   8.2000000e+01   2.8917305e+01
   8.3000000e+01   2.8848046e+01
   8.4000000e+01   2.8779081e+01
   8.5000000e+01   2.8710410e+01
   8.6000000e+01   2.8642030e+01
   8.7000000e+01   2.8573939e+01
   8.8000000e+01   2.8506136e+01
   8.9000000e+01   2.8438619e+01
   9.0000000e+01   2.8371386e+01
   9.1000000e+01   2.8304436e+01
   9.2000000e+01   2.8237765e+01
   9.3000000e+01   2.8171374e+01
   9.4000000e+01   2.8105260e+01
   9.5000000e+01   2.8039421e+01
   9.6000000e+01   2.7973857e+01
   9.7000000e+01   2.7908564e+01
   9.8000000e+01   2.7843541e+01
   9.9000000e+01   2.7778787e+01
   1.0000000e+02   2.7714301e+01
   1.0100000e+02   2.7650080e+01
   1.0200000e+02   2.7586122e+01
   1.0300000e+02   2.7522427e+01
   1.0400000e+02   2.7458993e+01
   1.0500000e+02   2.7395818e+01
   1.0600000e+02   2.7332900e+01
   1.0700000e+02   2.7270238e+01
   1.0800000e+02   2.7207831e+01
   1.0900000e+02   2.7145677e+01
   1.1000000e+02   2.7083774e+01
   1.1100000e+02   2.7022121e+01
   1.1200000e+02   2.6960717e+01
   1.1300000e+02   2.6899559e+01
   1.1400000e+02   2.6838647e+01
   1.1500000e+02   2.6777980e+01
   1.1600000e+02   2.6717554e+01
   1.1700000e+02   2.6657370e+01
   1.1800000e+02   2.6597426e+01
   1.1900000e+02   2.6537720e+01
   1.2000000e+02   2.6478252e+01
   1.2100000e+02   2.6419018e+01
   1.2200000e+02   2.6360019e+01
   1.2300000e+02   2.6301253e+01
   1.2400000e+02   2.6242718e+01
   1.2500000e+02   2.6184414e+01
   1.2600000e+02   2.6126338e+01
   1.2700000e+02   2.6068490e+01
   1.2800000e+02   2.6010868e+01
   1.2900000e+02   2.5953471e+01
   1.3000000e+02   2.5896298e+01
   1.3100000e+02   2.5839346e+01
   1.3200000e+02   2.5782616e+01
   1.3300000e+02   2.5726106e+01
   1.3400000e+02   2.5669814e+01
   1.3500000e+02   2.5613740e+01
   1.3600000e+02   2.5557881e+01
   1.3700000e+02   2.5502238e+01
   1.3800000e+02   2.5446808e+01
   1.3900000e+02   2.5391590e+01
   1.4000000e+02   2.5336584e+01
   1.4100000e+02   2.5281788e+01
   1.4200000e+02   2.5227200e+01
   1.4300000e+02   2.5172821e+01
   1.4400000e+02   2.5118647e+01
   1.4500000e+02   2.5064679e+01
   1.4600000e+02   2.5010916e+01
   1.4700000e+02   2.4957355e+01
   1.4800000e+02   2.4903996e+01
   1.4900000e+02   2.4850839e+01
   1.5000000e+02   2.4797880e+01
   1.5100000e+02   2.4745121e+01
   1.5200000e+02   2.4692559e+01
   1.5300000e+02   2.4640194e+01
   1.5400000e+02   2.4588023e+01
   1.5500000e+02   2.4536047e+01
   1.5600000e+02   2.4484265e+01
   1.5700000e+02   2.4432674e+01
   1.5800000e+02   2.4381275e+01
   1.5900000e+02   2.4330066e+01
   1.6000000e+02   2.4279045e+01
   1.6100000e+02   2.4228213e+01
   1.6200000e+02   2.4177568e+01
   1.6300000e+02   2.4127109e+01
   1.6400000e+02   2.4076834e+01
   1.6500000e+02   2.4026744e+01
   1.6600000e+02   2.3976837e+01
   1.6700000e+02   2.3927111e+01
   1.6800000e+02   2.3877567e+01
   1.6900000e+02   2.3828203e+01
   1.7000000e+02   2.3779018e+01
   1.7100000e+02   2.3730011e+01
   1.7200000e+02   2.3681181e+01
   1.7300000e+02   2.3632528e+01
   1.7400000e+02   2.3584050e+01
   1.7500000e+02   2.3535746e+01
   1.7600000e+02   2.3487616e+01
   1.7700000e+02   2.3439658e+01
   1.7800000e+02   2.3391872e+01
   1.7900000e+02   2.3344257e+01
   1.8000000e+02   2.3296812e+01
   1.8100000e+02   2.3249535e+01
   1.8200000e+02   2.3202427e+01
   1.8300000e+02   2.3155486e+01
   1.8400000e+02   2.3108711e+01
   1.8500000e+02   2.3062102e+01
   1.8600000e+02   2.3015657e+01
   1.8700000e+02   2.2969377e+01
   1.8800000e+02   2.2923259e+01
   1.8900000e+02   2.2877303e+01
   1.9000000e+02   2.2831508e+01
   1.9100000e+02   2.2785874e+01
   1.9200000e+02   2.2740399e+01
   1.9300000e+02   2.2695083e+01
   1.9400000e+02   2.2649925e+01
   1.9500000e+02   2.2604924e+01
   1.9600000e+02   2.2560080e+01
   1.9700000e+02   2.2515391e+01
   1.9800000e+02   2.2470857e+01
   1.9900000e+02   2.2426477e+01
   2.0000000e+02   2.2382250e+01
   2.0100000e+02   2.2338175e+01
   2.0200000e+02   2.2294252e+01
   2.0300000e+02   2.2250480e+01
   2.0400000e+02   2.2206858e+01
   2.0500000e+02   2.2163385e+01
   2.0600000e+02   2.2120061e+01
   2.0700000e+02   2.2076885e+01
   2.0800000e+02   2.2033856e+01
   2.0900000e+02   2.1990973e+01
   2.1000000e+02   2.1948236e+01
   2.1100000e+02   2.1905644e+01
   2.1200000e+02   2.1863196e+01
   2.1300000e+02   2.1820892e+01
   2.1400000e+02   2.1778730e+01
   2.1500000e+02   2.1736711e+01
   2.1600000e+02   2.1694832e+01
   2.1700000e+02   2.1653095e+01
   2.1800000e+02   2.1611497e+01
   2.1900000e+02   2.1570039e+01
   2.2000000e+02   2.1528720e+01
   2.2100000e+02   2.1487538e+01
   2.2200000e+02   2.1446494e+01
   2.2300000e+02   2.1405586e+01
   2.2400000e+02   2.1364814e+01
   2.2500000e+02   2.1324177e+01
   2.2600000e+02   2.1283675e+01
   2.2700000e+02   2.1243307e+01
   2.2800000e+02   2.1203072e+01
   2.2900000e+02   2.1162970e+01
   2.3000000e+02   2.1123000e+01
   2.3100000e+02   2.1083161e+01
   2.3200000e+02   2.1043453e+01
   2.3300000e+02   2.1003875e+01
   2.3400000e+02   2.0964427e+01
   2.3500000e+02   2.0925108e+01
   2.3600000e+02   2.0885916e+01
   2.3700000e+02   2.0846853e+01
   2.3800000e+02   2.0807916e+01
   2.3900000e+02   2.0769106e+01
   2.4000000e+02   2.0730422e+01
   2.4100000e+02   2.0691862e+01
   2.4200000e+02   2.0653428e+01
   2.4300000e+02   2.0615118e+01
   2.4400000e+02   2.0576931e+01
   2.4500000e+02   2.0538867e+01
   2.4600000e+02   2.0500925e+01
   2.4700000e+02   2.0463105e+01
   2.4800000e+02   2.0425406e+01
   2.4900000e+02   2.0387827e+01
   2.5000000e+02   2.0350369e+01
   2.5100000e+02   2.0313030e+01
   2.5200000e+02   2.0275810e+01
   2.5300000e+02   2.0238709e+01
   2.5400000e+02   2.0201725e+01
   2.5500000e+02   2.0164858e+01
   2.5600000e+02   2.0128108e+01
   2.5700000e+02   2.0091475e+01
   2.5800000e+02   2.0054956e+01
   2.5900000e+02   2.0018553e+01
   2.6000000e+02   1.9982265e+01
   2.6100000e+02   1.9946091e+01
   2.6200000e+02   1.9910030e+01
   2.6300000e+02   1.9874082e+01
   2.6400000e+02   1.9838246e+01
   2.6500000e+02   1.9802523e+01
   2.6600000e+02   1.9766911e+01
   2.6700000e+02   1.9731410e+01
   2.6800000e+02   1.9696019e+01
   2.6900000e+02   1.9660738e+01
   2.7000000e+02   1.9625567e+01
   2.7100000e+02   1.9590505e+01
   2.7200000e+02   1.9555551e+01
   2.7300000e+02   1.9520705e+01
   2.7400000e+02   1.9485966e+01
   2.7500000e+02   1.9451334e+01
   2.7600000e+02   1.9416809e+01
   2.7700000e+02   1.9382390e+01
   2.7800000e+02   1.9348077e+01
   2.7900000e+02   1.9313868e+01
   2.8000000e+02   1.9279764e+01
   2.8100000e+02   1.9245765e+01
   2.8200000e+02   1.9211869e+01
   2.8300000e+02   1.9178076e+01
   2.8400000e+02   1.9144386e+01
   2.8500000e+02   1.9110798e+01
   2.8600000e+02   1.9077312e+01
   2.8700000e+02   1.9043927e+01
   2.8800000e+02   1.9010643e+01
   2.8900000e+02   1.8977460e+01
   2.9000000e+02   1.8944377e+01
   2.9100000e+02   1.8911393e+01
   2.9200000e+02   1.8878509e+01
   2.9300000e+02   1.8845723e+01
   2.9400000e+02   1.8813036e+01
   2.9500000e+02   1.8780446e+01
   2.9600000e+02   1.8747954e+01
   2.9700000e+02   1.8715559e+01
   2.9800000e+02   1.8683261e+01
   2.9900000e+02   1.8651058e+01
   3.0000000e+02   1.8618952e+01
   3.0100000e+02   1.8586940e+01
   3.0200000e+02   1.8555024e+01
   3.0300000e+02   1.8523202e+01
   3.0400000e+02   1.8491475e+01
   3.0500000e+02   1.8459841e+01
   3.0600000e+02   1.8428300e+01
   3.0700000e+02   1.8396852e+01
   3.0800000e+02   1.8365497e+01
   3.0900000e+02   1.8334233e+01
   3.1000000e+02   1.8303062e+01
   3.1100000e+02   1.8271981e+01
   3.1200000e+02   1.8240992e+01
   3.1300000e+02   1.8210093e+01
   3.1400000e+02   1.8179285e+01
   3.1500000e+02   1.8148566e+01
   3.1600000e+02   1.8117936e+01
   3.1700000e+02   1.8087395e+01
   3.1800000e+02   1.8056944e+01
   3.1900000e+02   1.8026580e+01
   3.2000000e+02   1.7996304e+01
   3.2100000e+02   1.7966116e+01
   3.2200000e+02   1.7936014e+01
   3.2300000e+02   1.7906000e+01
   3.2400000e+02   1.7876072e+01
   3.2500000e+02   1.7846230e+01
   3.2600000e+02   1.7816473e+01
   3.2700000e+02   1.7786802e+01
   3.2800000e+02   1.7757216e+01
   3.2900000e+02   1.7727715e+01
   3.3000000e+02   1.7698298e+01
   3.3100000e+02   1.7668964e+01
   3.3200000e+02   1.7639714e+01
   3.3300000e+02   1.7610548e+01
   3.3400000e+02   1.7581464e+01
   3.3500000e+02   1.7552463e+01
   3.3600000e+02   1.7523544e+01
   3.3700000e+02   1.7494707e+01
   3.3800000e+02   1.7465951e+01
   3.3900000e+02   1.7437276e+01
   3.4000000e+02   1.7408683e+01
   3.4100000e+02   1.7380169e+01
   3.4200000e+02   1.7351736e+01
   3.4300000e+02   1.7323383e+01
   3.4400000e+02   1.7295109e+01
   3.4500000e+02   1.7266915e+01
   3.4600000e+02   1.7238799e+01
   3.4700000e+02   1.7210762e+01
   3.4800000e+02   1.7182803e+01
   3.4900000e+02   1.7154922e+01
   3.5000000e+02   1.7127119e+01
   3.5100000e+02   1.7099392e+01
   3.5200000e+02   1.7071743e+01
   3.5300000e+02   1.7044171e+01
   3.5400000e+02   1.7016674e+01
   3.5500000e+02   1.6989254e+01
   3.5600000e+02   1.6961910e+01
   3.5700000e+02   1.6934641e+01
   3.5800000e+02   1.6907447e+01
   3.5900000e+02   1.6880327e+01
   3.6000000e+02   1.6853283e+01
   3.6100000e+02   1.6826312e+01
   3.6200000e+02   1.6799416e+01
   3.6300000e+02   1.6772593e+01
   3.6400000e+02   1.6745843e+01
   3.6500000e+02   1.6719167e+01
   3.6600000e+02   1.6692563e+01
   3.6700000e+02   1.6666032e+01
   3.6800000e+02   1.6639573e+01
   3.6900000e+02   1.6613185e+01
   3.7000000e+02   1.6586870e+01
   3.7100000e+02   1.6560625e+01
   3.7200000e+02   1.6534452e+01
   3.7300000e+02   1.6508350e+01
   3.7400000e+02   1.6482317e+01
   3.7500000e+02   1.6456356e+01
   3.7600000e+02   1.6430464e+01
   3.7700000e+02   1.6404641e+01
   3.7800000e+02   1.6378888e+01
   3.7900000e+02   1.6353205e+01
   3.8000000e+02   1.6327590e+01
   3.8100000e+02   1.6302043e+01
   3.8200000e+02   1.6276565e+01
   3.8300000e+02   1.6251155e+01
   3.8400000e+02   1.6225813e+01
   3.8500000e+02   1.6200538e+01
   3.8600000e+02   1.6175330e+01
   3.8700000e+02   1.6150190e+01
   3.8800000e+02   1.6125116e+01
   3.8900000e+02   1.6100108e+01
   3.9000000e+02   1.6075167e+01
   3.9100000e+02   1.6050292e+01
   3.9200000e+02   1.6025483e+01
   3.9300000e+02   1.6000739e+01
   3.9400000e+02   1.5976060e+01
   3.9500000e+02   1.5951446e+01
   3.9600000e+02   1.5926897e+01
   3.9700000e+02   1.5902412e+01
   3.9800000e+02   1.5877991e+01
   3.9900000e+02   1.5853635e+01
   4.0000000e+02   1.5829342e+01


==> dat_new/lifetime_10_par.dat <==
   5.0000000e+01   1.7655695e+01
   5.1000000e+01   1.7631189e+01
   5.2000000e+01   1.7606741e+01
   5.3000000e+01   1.7582352e+01
   5.4000000e+01   1.7558020e+01
   5.5000000e+01   1.7533747e+01
   5.6000000e+01   1.7509531e+01
   5.7000000e+01   1.7485373e+01
   5.8000000e+01   1.7461271e+01
   5.9000000e+01   1.7437227e+01
   6.0000000e+01   1.7413240e+01
   6.1000000e+01   1.7389309e+01
   6.2000000e+01   1.7365435e+01
   6.3000000e+01   1.7341617e+01
   6.4000000e+01   1.7317856e+01
   6.5000000e+01   1.7294150e+01
   6.6000000e+01   1.7270500e+01
   6.7000000e+01   1.7246905e+01
   6.8000000e+01   1.7223365e+01
   6.9000000e+01   1.7199881e+01
   7.0000000e+01   1.7176452e+01
   7.1000000e+01   1.7153077e+01
   7.2000000e+01   1.7129757e+01
   7.3000000e+01   1.7106492e+01
   7.4000000e+01   1.7083280e+01
   7.5000000e+01   1.7060123e+01
   7.6000000e+01   1.7037019e+01
   7.7000000e+01   1.7013969e+01
   7.8000000e+01   1.6990973e+01
   7.9000000e+01   1.6968029e+01
   8.0000000e+01   1.6945139e+01
   8.1000000e+01   1.6922302e+01
   8.2000000e+01   1.6899517e+01
   8.3000000e+01   1.6876785e+01
   8.4000000e+01   1.6854106e+01
   8.5000000e+01   1.6831479e+01
   8.6000000e+01   1.6808903e+01
   8.7000000e+01   1.6786380e+01
   8.8000000e+01   1.6763908e+01
   8.9000000e+01   1.6741488e+01
   9.0000000e+01   1.6719119e+01
   9.1000000e+01   1.6696801e+01
   9.2000000e+01   1.6674535e+01
   9.3000000e+01   1.6652319e+01
   9.4000000e+01   1.6630153e+01
   9.5000000e+01   1.6608039e+01
   9.6000000e+01   1.6585974e+01
   9.7000000e+01   1.6563960e+01
   9.8000000e+01   1.6541996e+01
   9.9000000e+01   1.6520081e+01
   1.0000000e+02   1.6498217e+01
   1.0100000e+02   1.6476401e+01
   1.0200000e+02   1.6454636e+01
   1.0300000e+02   1.6432919e+01
   1.0400000e+02   1.6411251e+01
   1.0500000e+02   1.6389632e+01
   1.0600000e+02   1.6368062e+01
   1.0700000e+02   1.6346540e+01
   1.0800000e+02   1.6325067e+01
   1.0900000e+02   1.6303642e+01
   1.1000000e+02   1.6282265e+01
   1.1100000e+02   1.6260936e+01
   1.1200000e+02   1.6239655e+01
   1.1300000e+02   1.6218421e+01
   1.1400000e+02   1.6197235e+01
   1.1500000e+02   1.6176095e+01
   1.1600000e+02   1.6155004e+01
   1.1700000e+02   1.6133959e+01
   1.1800000e+02   1.6112960e+01
   1.1900000e+02   1.6092009e+01
   1.2000000e+02   1.6071104e+01
   1.2100000e+02   1.6050245e+01
   1.2200000e+02   1.6029433e+01
   1.2300000e+02   1.6008667e+01
   1.2400000e+02   1.5987946e+01
   1.2500000e+02   1.5967272e+01
   1.2600000e+02   1.5946643e+01
   1.2700000e+02   1.5926059e+01
   1.2800000e+02   1.5905521e+01
   1.2900000e+02   1.5885028e+01
   1.3000000e+02   1.5864580e+01
   1.3100000e+02   1.5844177e+01
   1.3200000e+02   1.5823819e+01
   1.3300000e+02   1.5803505e+01
   1.3400000e+02   1.5783236e+01
   1.3500000e+02   1.5763011e+01
   1.3600000e+02   1.5742831e+01
   1.3700000e+02   1.5722694e+01
   1.3800000e+02   1.5702601e+01
   1.3900000e+02   1.5682552e+01
   1.4000000e+02   1.5662547e+01
   1.4100000e+02   1.5642585e+01
   1.4200000e+02   1.5622667e+01
   1.4300000e+02   1.5602791e+01
   1.4400000e+02   1.5582959e+01
   1.4500000e+02   1.5563170e+01
   1.4600000e+02   1.5543424e+01
   1.4700000e+02   1.5523720e+01
   1.4800000e+02   1.5504059e+01
   1.4900000e+02   1.5484440e+01
   1.5000000e+02   1.5464863e+01
   1.5100000e+02   1.5445329e+01
   1.5200000e+02   1.5425837e+01
   1.5300000e+02   1.5406386e+01
   1.5400000e+02   1.5386978e+01
   1.5500000e+02   1.5367611e+01
   1.5600000e+02   1.5348285e+01
   1.5700000e+02   1.5329001e+01
   1.5800000e+02   1.5309758e+01
   1.5900000e+02   1.5290556e+01
   1.6000000e+02   1.5271395e+01
   1.6100000e+02   1.5252275e+01
   1.6200000e+02   1.5233195e+01
   1.6300000e+02   1.5214157e+01
   1.6400000e+02   1.5195158e+01
   1.6500000e+02   1.5176200e+01
   1.6600000e+02   1.5157283e+01
   1.6700000e+02   1.5138405e+01
   1.6800000e+02   1.5119567e+01
   1.6900000e+02   1.5100770e+01
   1.7000000e+02   1.5082011e+01
   1.7100000e+02   1.5063293e+01
   1.7200000e+02   1.5044614e+01
   1.7300000e+02   1.5025974e+01
   1.7400000e+02   1.5007374e+01
   1.7500000e+02   1.4988813e+01
   1.7600000e+02   1.4970291e+01
   1.7700000e+02   1.4951807e+01
   1.7800000e+02   1.4933363e+01
   1.7900000e+02   1.4914957e+01
   1.8000000e+02   1.4896589e+01
   1.8100000e+02   1.4878260e+01
   1.8200000e+02   1.4859970e+01
   1.8300000e+02   1.4841717e+01
   1.8400000e+02   1.4823503e+01
   1.8500000e+02   1.4805326e+01
   1.8600000e+02   1.4787187e+01
   1.8700000e+02   1.4769086e+01
   1.8800000e+02   1.4751023e+01
   1.8900000e+02   1.4732997e+01
   1.9000000e+02   1.4715009e+01
   1.9100000e+02   1.4697058e+01
   1.9200000e+02   1.4679144e+01
   1.9300000e+02   1.4661267e+01
   1.9400000e+02   1.4643427e+01
   1.9500000e+02   1.4625623e+01
   1.9600000e+02   1.4607857e+01
   1.9700000e+02   1.4590127e+01
   1.9800000e+02   1.4572433e+01
   1.9900000e+02   1.4554776e+01
   2.0000000e+02   1.4537156e+01
   2.0100000e+02   1.4519571e+01
   2.0200000e+02   1.4502022e+01
   2.0300000e+02   1.4484510e+01
   2.0400000e+02   1.4467033e+01
   2.0500000e+02   1.4449592e+01
   2.0600000e+02   1.4432187e+01
   2.0700000e+02   1.4414817e+01
   2.0800000e+02   1.4397483e+01
   2.0900000e+02   1.4380183e+01
   2.1000000e+02   1.4362920e+01
   2.1100000e+02   1.4345691e+01
   2.1200000e+02   1.4328497e+01
   2.1300000e+02   1.4311338e+01
   2.1400000e+02   1.4294214e+01
   2.1500000e+02   1.4277125e+01
   2.1600000e+02   1.4260070e+01
   2.1700000e+02   1.4243050e+01
   2.1800000e+02   1.4226064e+01
   2.1900000e+02   1.4209112e+01
   2.2000000e+02   1.4192195e+01
   2.2100000e+02   1.4175312e+01
   2.2200000e+02   1.4158462e+01
   2.2300000e+02   1.4141647e+01
   2.2400000e+02   1.4124865e+01
   2.2500000e+02   1.4108117e+01
   2.2600000e+02   1.4091403e+01
   2.2700000e+02   1.4074722e+01
   2.2800000e+02   1.4058075e+01
   2.2900000e+02   1.4041461e+01
   2.3000000e+02   1.4024880e+01
   2.3100000e+02   1.4008332e+01
   2.3200000e+02   1.3991817e+01
   2.3300000e+02   1.3975335e+01
   2.3400000e+02   1.3958886e+01
   2.3500000e+02   1.3942470e+01
   2.3600000e+02   1.3926086e+01
   2.3700000e+02   1.3909735e+01
   2.3800000e+02   1.3893416e+01
   2.3900000e+02   1.3877130e+01
   2.4000000e+02   1.3860876e+01
   2.4100000e+02   1.3844654e+01
   2.4200000e+02   1.3828464e+01
   2.4300000e+02   1.3812307e+01
   2.4400000e+02   1.3796181e+01
   2.4500000e+02   1.3780087e+01
   2.4600000e+02   1.3764024e+01
   2.4700000e+02   1.3747993e+01
   2.4800000e+02   1.3731994e+01
   2.4900000e+02   1.3716026e+01
   2.5000000e+02   1.3700090e+01
   2.5100000e+02   1.3684185e+01
   2.5200000e+02   1.3668311e+01
   2.5300000e+02   1.3652468e+01
   2.5400000e+02   1.3636656e+01
   2.5500000e+02   1.3620875e+01
   2.5600000e+02   1.3605125e+01
   2.5700000e+02   1.3589405e+01
   2.5800000e+02   1.3573716e+01
   2.5900000e+02   1.3558058e+01
   2.6000000e+02   1.3542430e+01
   2.6100000e+02   1.3526833e+01
   2.6200000e+02   1.3511266e+01
   2.6300000e+02   1.3495729e+01
   2.6400000e+02   1.3480223e+01
   2.6500000e+02   1.3464746e+01
   2.6600000e+02   1.3449299e+01
   2.6700000e+02   1.3433882e+01
   2.6800000e+02   1.3418495e+01
   2.6900000e+02   1.3403138e+01
   2.7000000e+02   1.3387810e+01
   2.7100000e+02   1.3372512e+01
   2.7200000e+02   1.3357244e+01
   2.7300000e+02   1.3342004e+01
   2.7400000e+02   1.3326794e+01
   2.7500000e+02   1.3311614e+01
   2.7600000e+02   1.3296462e+01
   2.7700000e+02   1.3281340e+01
   2.7800000e+02   1.3266246e+01
   2.7900000e+02   1.3251181e+01
   2.8000000e+02   1.3236146e+01
   2.8100000e+02   1.3221138e+01
   2.8200000e+02   1.3206160e+01
   2.8300000e+02   1.3191210e+01
   2.8400000e+02   1.3176289e+01
   2.8500000e+02   1.3161396e+01
   2.8600000e+02   1.3146531e+01
   2.8700000e+02   1.3131695e+01
   2.8800000e+02   1.3116887e+01
   2.8900000e+02   1.3102107e+01
   2.9000000e+02   1.3087355e+01
   2.9100000e+02   1.3072631e+01
   2.9200000e+02   1.3057935e+01
   2.9300000e+02   1.3043266e+01
   2.9400000e+02   1.3028626e+01
   2.9500000e+02   1.3014013e+01
   2.9600000e+02   1.2999427e+01
   2.9700000e+02   1.2984869e+01
   2.9800000e+02   1.2970339e+01
   2.9900000e+02   1.2955836e+01
   3.0000000e+02   1.2941360e+01
   3.0100000e+02   1.2926911e+01
   3.0200000e+02   1.2912490e+01
   3.0300000e+02   1.2898095e+01
   3.0400000e+02   1.2883728e+01
   3.0500000e+02   1.2869387e+01
   3.0600000e+02   1.2855073e+01
   3.0700000e+02   1.2840787e+01
   3.0800000e+02   1.2826526e+01
   3.0900000e+02   1.2812293e+01
   3.1000000e+02   1.2798085e+01
   3.1100000e+02   1.2783905e+01
   3.1200000e+02   1.2769751e+01
   3.1300000e+02   1.2755623e+01
   3.1400000e+02   1.2741521e+01
   3.1500000e+02   1.2727446e+01
   3.1600000e+02   1.2713396e+01
   3.1700000e+02   1.2699373e+01
   3.1800000e+02   1.2685376e+01
   3.1900000e+02   1.2671404e+01
   3.2000000e+02   1.2657459e+01
   3.2100000e+02   1.2643539e+01
   3.2200000e+02   1.2629645e+01
   3.2300000e+02   1.2615777e+01
   3.2400000e+02   1.2601934e+01
   3.2500000e+02   1.2588117e+01
   3.2600000e+02   1.2574325e+01
   3.2700000e+02   1.2560558e+01
   3.2800000e+02   1.2546817e+01
   3.2900000e+02   1.2533101e+01
   3.3000000e+02   1.2519410e+01
   3.3100000e+02   1.2505744e+01
   3.3200000e+02   1.2492104e+01
   3.3300000e+02   1.2478488e+01
   3.3400000e+02   1.2464897e+01
   3.3500000e+02   1.2451331e+01
   3.3600000e+02   1.2437790e+01
   3.3700000e+02   1.2424273e+01
   3.3800000e+02   1.2410781e+01
   3.3900000e+02   1.2397314e+01
   3.4000000e+02   1.2383871e+01
   3.4100000e+02   1.2370453e+01
   3.4200000e+02   1.2357058e+01
   3.4300000e+02   1.2343689e+01
   3.4400000e+02   1.2330343e+01
   3.4500000e+02   1.2317022e+01
   3.4600000e+02   1.2303725e+01
   3.4700000e+02   1.2290452e+01
   3.4800000e+02   1.2277203e+01
   3.4900000e+02   1.2263978e+01
   3.5000000e+02   1.2250776e+01
   3.5100000e+02   1.2237599e+01
   3.5200000e+02   1.2224445e+01
   3.5300000e+02   1.2211315e+01
   3.5400000e+02   1.2198209e+01
   3.5500000e+02   1.2185126e+01
   3.5600000e+02   1.2172066e+01
   3.5700000e+02   1.2159031e+01
   3.5800000e+02   1.2146018e+01
   3.5900000e+02   1.2133029e+01
   3.6000000e+02   1.2120063e+01
   3.6100000e+02   1.2107120e+01
   3.6200000e+02   1.2094201e+01
   3.6300000e+02   1.2081304e+01
   3.6400000e+02   1.2068431e+01
   3.6500000e+02   1.2055580e+01
   3.6600000e+02   1.2042752e+01
   3.6700000e+02   1.2029948e+01
   3.6800000e+02   1.2017166e+01
   3.6900000e+02   1.2004406e+01
   3.7000000e+02   1.1991670e+01
   3.7100000e+02   1.1978956e+01
   3.7200000e+02   1.1966264e+01
   3.7300000e+02   1.1953595e+01
   3.7400000e+02   1.1940949e+01
   3.7500000e+02   1.1928325e+01
   3.7600000e+02   1.1915723e+01
   3.7700000e+02   1.1903144e+01
   3.7800000e+02   1.1890586e+01
   3.7900000e+02   1.1878051e+01
   3.8000000e+02   1.1865538e+01
   3.8100000e+02   1.1853047e+01
   3.8200000e+02   1.1840578e+01
   3.8300000e+02   1.1828131e+01
   3.8400000e+02   1.1815706e+01
   3.8500000e+02   1.1803302e+01
   3.8600000e+02   1.1790920e+01
   3.8700000e+02   1.1778561e+01
   3.8800000e+02   1.1766222e+01
   3.8900000e+02   1.1753906e+01
   3.9000000e+02   1.1741610e+01
   3.9100000e+02   1.1729337e+01
   3.9200000e+02   1.1717084e+01
   3.9300000e+02   1.1704854e+01
   3.9400000e+02   1.1692644e+01
   3.9500000e+02   1.1680456e+01
   3.9600000e+02   1.1668289e+01
   3.9700000e+02   1.1656143e+01
   3.9800000e+02   1.1644018e+01
   3.9900000e+02   1.1631915e+01
   4.0000000e+02   1.1619832e+01


==> dat_new/lifetime_20_par.dat <==
   5.0000000e+01   1.1796144e+01
   5.1000000e+01   1.1786152e+01
   5.2000000e+01   1.1776174e+01
   5.3000000e+01   1.1766210e+01
   5.4000000e+01   1.1756260e+01
   5.5000000e+01   1.1746325e+01
   5.6000000e+01   1.1736403e+01
   5.7000000e+01   1.1726495e+01
   5.8000000e+01   1.1716602e+01
   5.9000000e+01   1.1706722e+01
   6.0000000e+01   1.1696856e+01
   6.1000000e+01   1.1687004e+01
   6.2000000e+01   1.1677166e+01
   6.3000000e+01   1.1667342e+01
   6.4000000e+01   1.1657531e+01
   6.5000000e+01   1.1647734e+01
   6.6000000e+01   1.1637951e+01
   6.7000000e+01   1.1628182e+01
   6.8000000e+01   1.1618427e+01
   6.9000000e+01   1.1608685e+01
   7.0000000e+01   1.1598957e+01
   7.1000000e+01   1.1589242e+01
   7.2000000e+01   1.1579541e+01
   7.3000000e+01   1.1569853e+01
   7.4000000e+01   1.1560180e+01
   7.5000000e+01   1.1550519e+01
   7.6000000e+01   1.1540872e+01
   7.7000000e+01   1.1531239e+01
   7.8000000e+01   1.1521619e+01
   7.9000000e+01   1.1512012e+01
   8.0000000e+01   1.1502419e+01
   8.1000000e+01   1.1492839e+01
   8.2000000e+01   1.1483272e+01
   8.3000000e+01   1.1473718e+01
   8.4000000e+01   1.1464178e+01
   8.5000000e+01   1.1454651e+01
   8.6000000e+01   1.1445138e+01
   8.7000000e+01   1.1435637e+01
   8.8000000e+01   1.1426150e+01
   8.9000000e+01   1.1416676e+01
   9.0000000e+01   1.1407215e+01
   9.1000000e+01   1.1397767e+01
   9.2000000e+01   1.1388332e+01
   9.3000000e+01   1.1378910e+01
   9.4000000e+01   1.1369501e+01
   9.5000000e+01   1.1360105e+01
   9.6000000e+01   1.1350722e+01
   9.7000000e+01   1.1341351e+01
   9.8000000e+01   1.1331994e+01
   9.9000000e+01   1.1322650e+01
   1.0000000e+02   1.1313318e+01
   1.0100000e+02   1.1304000e+01
   1.0200000e+02   1.1294694e+01
   1.0300000e+02   1.1285401e+01
   1.0400000e+02   1.1276120e+01
   1.0500000e+02   1.1266853e+01
   1.0600000e+02   1.1257598e+01
   1.0700000e+02   1.1248355e+01
   1.0800000e+02   1.1239126e+01
   1.0900000e+02   1.1229909e+01
   1.1000000e+02   1.1220704e+01
   1.1100000e+02   1.1211512e+01
   1.1200000e+02   1.1202333e+01
   1.1300000e+02   1.1193166e+01
   1.1400000e+02   1.1184012e+01
   1.1500000e+02   1.1174870e+01
   1.1600000e+02   1.1165741e+01
   1.1700000e+02   1.1156624e+01
   1.1800000e+02   1.1147519e+01
   1.1900000e+02   1.1138427e+01
   1.2000000e+02   1.1129347e+01
   1.2100000e+02   1.1120280e+01
   1.2200000e+02   1.1111224e+01
   1.2300000e+02   1.1102181e+01
   1.2400000e+02   1.1093151e+01
   1.2500000e+02   1.1084132e+01
   1.2600000e+02   1.1075126e+01
   1.2700000e+02   1.1066132e+01
   1.2800000e+02   1.1057150e+01
   1.2900000e+02   1.1048180e+01
   1.3000000e+02   1.1039222e+01
   1.3100000e+02   1.1030277e+01
   1.3200000e+02   1.1021343e+01
   1.3300000e+02   1.1012422e+01
   1.3400000e+02   1.1003512e+01
   1.3500000e+02   1.0994615e+01
   1.3600000e+02   1.0985729e+01
   1.3700000e+02   1.0976856e+01
   1.3800000e+02   1.0967994e+01
   1.3900000e+02   1.0959144e+01
   1.4000000e+02   1.0950306e+01
   1.4100000e+02   1.0941480e+01
   1.4200000e+02   1.0932666e+01
   1.4300000e+02   1.0923864e+01
   1.4400000e+02   1.0915073e+01
   1.4500000e+02   1.0906295e+01
   1.4600000e+02   1.0897527e+01
   1.4700000e+02   1.0888772e+01
   1.4800000e+02   1.0880028e+01
   1.4900000e+02   1.0871296e+01
   1.5000000e+02   1.0862576e+01
   1.5100000e+02   1.0853867e+01
   1.5200000e+02   1.0845170e+01
   1.5300000e+02   1.0836485e+01
   1.5400000e+02   1.0827811e+01
   1.5500000e+02   1.0819148e+01
   1.5600000e+02   1.0810498e+01
   1.5700000e+02   1.0801858e+01
   1.5800000e+02   1.0793230e+01
   1.5900000e+02   1.0784614e+01
   1.6000000e+02   1.0776009e+01
   1.6100000e+02   1.0767415e+01
   1.6200000e+02   1.0758833e+01
   1.6300000e+02   1.0750262e+01
   1.6400000e+02   1.0741702e+01
   1.6500000e+02   1.0733154e+01
   1.6600000e+02   1.0724617e+01
   1.6700000e+02   1.0716092e+01
   1.6800000e+02   1.0707577e+01
   1.6900000e+02   1.0699074e+01
   1.7000000e+02   1.0690582e+01
   1.7100000e+02   1.0682101e+01
   1.7200000e+02   1.0673632e+01
   1.7300000e+02   1.0665173e+01
   1.7400000e+02   1.0656726e+01
   1.7500000e+02   1.0648290e+01
   1.7600000e+02   1.0639865e+01
   1.7700000e+02   1.0631451e+01
   1.7800000e+02   1.0623048e+01
   1.7900000e+02   1.0614656e+01
   1.8000000e+02   1.0606275e+01
   1.8100000e+02   1.0597905e+01
   1.8200000e+02   1.0589546e+01
   1.8300000e+02   1.0581198e+01
   1.8400000e+02   1.0572861e+01
   1.8500000e+02   1.0564535e+01
   1.8600000e+02   1.0556219e+01
   1.8700000e+02   1.0547915e+01
   1.8800000e+02   1.0539621e+01
   1.8900000e+02   1.0531338e+01
   1.9000000e+02   1.0523066e+01
   1.9100000e+02   1.0514805e+01
   1.9200000e+02   1.0506555e+01
   1.9300000e+02   1.0498315e+01
   1.9400000e+02   1.0490086e+01
   1.9500000e+02   1.0481867e+01
   1.9600000e+02   1.0473660e+01
   1.9700000e+02   1.0465463e+01
   1.9800000e+02   1.0457276e+01
   1.9900000e+02   1.0449101e+01
   2.0000000e+02   1.0440936e+01
   2.0100000e+02   1.0432781e+01
   2.0200000e+02   1.0424637e+01
   2.0300000e+02   1.0416504e+01
   2.0400000e+02   1.0408381e+01
   2.0500000e+02   1.0400268e+01
   2.0600000e+02   1.0392166e+01
   2.0700000e+02   1.0384075e+01
   2.0800000e+02   1.0375994e+01
   2.0900000e+02   1.0367923e+01
   2.1000000e+02   1.0359863e+01
   2.1100000e+02   1.0351813e+01
   2.1200000e+02   1.0343774e+01
   2.1300000e+02   1.0335744e+01
   2.1400000e+02   1.0327726e+01
   2.1500000e+02   1.0319717e+01
   2.1600000e+02   1.0311719e+01
   2.1700000e+02   1.0303731e+01
   2.1800000e+02   1.0295753e+01
   2.1900000e+02   1.0287786e+01
   2.2000000e+02   1.0279829e+01
   2.2100000e+02   1.0271882e+01
   2.2200000e+02   1.0263945e+01
   2.2300000e+02   1.0256018e+01
   2.2400000e+02   1.0248102e+01
   2.2500000e+02   1.0240195e+01
   2.2600000e+02   1.0232299e+01
   2.2700000e+02   1.0224412e+01
   2.2800000e+02   1.0216536e+01
   2.2900000e+02   1.0208670e+01
   2.3000000e+02   1.0200814e+01
   2.3100000e+02   1.0192968e+01
   2.3200000e+02   1.0185132e+01
   2.3300000e+02   1.0177306e+01
   2.3400000e+02   1.0169490e+01
   2.3500000e+02   1.0161683e+01
   2.3600000e+02   1.0153887e+01
   2.3700000e+02   1.0146101e+01
   2.3800000e+02   1.0138324e+01
   2.3900000e+02   1.0130557e+01
   2.4000000e+02   1.0122800e+01
   2.4100000e+02   1.0115053e+01
   2.4200000e+02   1.0107316e+01
   2.4300000e+02   1.0099589e+01
   2.4400000e+02   1.0091871e+01
   2.4500000e+02   1.0084163e+01
   2.4600000e+02   1.0076465e+01
   2.4700000e+02   1.0068777e+01
   2.4800000e+02   1.0061098e+01
   2.4900000e+02   1.0053429e+01
   2.5000000e+02   1.0045770e+01
   2.5100000e+02   1.0038120e+01
   2.5200000e+02   1.0030480e+01
   2.5300000e+02   1.0022850e+01
   2.5400000e+02   1.0015229e+01
   2.5500000e+02   1.0007617e+01
   2.5600000e+02   1.0000016e+01
   2.5700000e+02   9.9924237e+00
   2.5800000e+02   9.9848410e+00
   2.5900000e+02   9.9772679e+00
   2.6000000e+02   9.9697043e+00
   2.6100000e+02   9.9621502e+00
   2.6200000e+02   9.9546055e+00
   2.6300000e+02   9.9470703e+00
   2.6400000e+02   9.9395445e+00
   2.6500000e+02   9.9320282e+00
   2.6600000e+02   9.9245212e+00
   2.6700000e+02   9.9170236e+00
   2.6800000e+02   9.9095353e+00
   2.6900000e+02   9.9020564e+00
   2.7000000e+02   9.8945869e+00
   2.7100000e+02   9.8871266e+00
   2.7200000e+02   9.8796756e+00
   2.7300000e+02   9.8722340e+00
   2.7400000e+02   9.8648015e+00
   2.7500000e+02   9.8573783e+00
   2.7600000e+02   9.8499644e+00
   2.7700000e+02   9.8425596e+00
   2.7800000e+02   9.8351641e+00
   2.7900000e+02   9.8277777e+00
   2.8000000e+02   9.8204005e+00
   2.8100000e+02   9.8130325e+00
   2.8200000e+02   9.8056735e+00
   2.8300000e+02   9.7983237e+00
   2.8400000e+02   9.7909830e+00
   2.8500000e+02   9.7836514e+00
   2.8600000e+02   9.7763288e+00
   2.8700000e+02   9.7690153e+00
   2.8800000e+02   9.7617108e+00
   2.8900000e+02   9.7544153e+00
   2.9000000e+02   9.7471288e+00
   2.9100000e+02   9.7398514e+00
   2.9200000e+02   9.7325828e+00
   2.9300000e+02   9.7253233e+00
   2.9400000e+02   9.7180727e+00
   2.9500000e+02   9.7108310e+00
   2.9600000e+02   9.7035982e+00
   2.9700000e+02   9.6963743e+00
   2.9800000e+02   9.6891592e+00
   2.9900000e+02   9.6819531e+00
   3.0000000e+02   9.6747558e+00
   3.0100000e+02   9.6675673e+00
   3.0200000e+02   9.6603876e+00
   3.0300000e+02   9.6532167e+00
   3.0400000e+02   9.6460546e+00
   3.0500000e+02   9.6389013e+00
   3.0600000e+02   9.6317567e+00
   3.0700000e+02   9.6246208e+00
   3.0800000e+02   9.6174937e+00
   3.0900000e+02   9.6103753e+00
   3.1000000e+02   9.6032655e+00
   3.1100000e+02   9.5961645e+00
   3.1200000e+02   9.5890721e+00
   3.1300000e+02   9.5819883e+00
   3.1400000e+02   9.5749132e+00
   3.1500000e+02   9.5678467e+00
   3.1600000e+02   9.5607888e+00
   3.1700000e+02   9.5537395e+00
   3.1800000e+02   9.5466987e+00
   3.1900000e+02   9.5396665e+00
   3.2000000e+02   9.5326428e+00
   3.2100000e+02   9.5256277e+00
   3.2200000e+02   9.5186211e+00
   3.2300000e+02   9.5116230e+00
   3.2400000e+02   9.5046333e+00
   3.2500000e+02   9.4976521e+00
   3.2600000e+02   9.4906794e+00
   3.2700000e+02   9.4837151e+00
   3.2800000e+02   9.4767592e+00
   3.2900000e+02   9.4698118e+00
   3.3000000e+02   9.4628727e+00
   3.3100000e+02   9.4559420e+00
   3.3200000e+02   9.4490197e+00
   3.3300000e+02   9.4421057e+00
   3.3400000e+02   9.4352000e+00
   3.3500000e+02   9.4283027e+00
   3.3600000e+02   9.4214137e+00
   3.3700000e+02   9.4145330e+00
   3.3800000e+02   9.4076605e+00
   3.3900000e+02   9.4007963e+00
   3.4000000e+02   9.3939404e+00
   3.4100000e+02   9.3870927e+00
   3.4200000e+02   9.3802532e+00
   3.4300000e+02   9.3734219e+00
   3.4400000e+02   9.3665988e+00
   3.4500000e+02   9.3597839e+00
   3.4600000e+02   9.3529772e+00
   3.4700000e+02   9.3461786e+00
   3.4800000e+02   9.3393882e+00
   3.4900000e+02   9.3326058e+00
   3.5000000e+02   9.3258316e+00
   3.5100000e+02   9.3190655e+00
   3.5200000e+02   9.3123075e+00
   3.5300000e+02   9.3055575e+00
   3.5400000e+02   9.2988156e+00
   3.5500000e+02   9.2920817e+00
   3.5600000e+02   9.2853558e+00
   3.5700000e+02   9.2786380e+00
   3.5800000e+02   9.2719281e+00
   3.5900000e+02   9.2652263e+00
   3.6000000e+02   9.2585324e+00
   3.6100000e+02   9.2518464e+00
   3.6200000e+02   9.2451685e+00
   3.6300000e+02   9.2384984e+00
   3.6400000e+02   9.2318363e+00
   3.6500000e+02   9.2251820e+00
   3.6600000e+02   9.2185357e+00
   3.6700000e+02   9.2118972e+00
   3.6800000e+02   9.2052666e+00
   3.6900000e+02   9.1986439e+00
   3.7000000e+02   9.1920290e+00
   3.7100000e+02   9.1854219e+00
   3.7200000e+02   9.1788226e+00
   3.7300000e+02   9.1722311e+00
   3.7400000e+02   9.1656474e+00
   3.7500000e+02   9.1590715e+00
   3.7600000e+02   9.1525033e+00
   3.7700000e+02   9.1459429e+00
   3.7800000e+02   9.1393902e+00
   3.7900000e+02   9.1328452e+00
   3.8000000e+02   9.1263080e+00
   3.8100000e+02   9.1197784e+00
   3.8200000e+02   9.1132565e+00
   3.8300000e+02   9.1067423e+00
   3.8400000e+02   9.1002357e+00
   3.8500000e+02   9.0937368e+00
   3.8600000e+02   9.0872455e+00
   3.8700000e+02   9.0807618e+00
   3.8800000e+02   9.0742857e+00
   3.8900000e+02   9.0678172e+00
   3.9000000e+02   9.0613563e+00
   3.9100000e+02   9.0549030e+00
   3.9200000e+02   9.0484572e+00
   3.9300000e+02   9.0420189e+00
   3.9400000e+02   9.0355882e+00
   3.9500000e+02   9.0291650e+00
   3.9600000e+02   9.0227493e+00
   3.9700000e+02   9.0163411e+00
   3.9800000e+02   9.0099403e+00
   3.9900000e+02   9.0035470e+00
   4.0000000e+02   8.9971612e+00


==> dat_new/pcov1_300.dat <==
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   6.9054255e-17
   6.0000000e+01   1.6371414e-14
   6.5000000e+01   3.6030328e-13
   7.0000000e+01   2.0404646e-11
   7.5000000e+01   2.3442784e-10
   8.0000000e+01   4.8049131e-09
   8.5000000e+01   8.8103542e-08
   9.0000000e+01   5.5706567e-07
   9.5000000e+01   3.7169869e-06
   1.0000000e+02   2.8942736e-05
   1.0500000e+02   1.1879419e-04
   1.1000000e+02   3.9297761e-04
   1.1500000e+02   1.2433808e-03
   1.2000000e+02   3.0672816e-03
   1.2500000e+02   9.4710477e-03
   1.3000000e+02   2.2071051e-02
   1.3500000e+02   3.8749758e-02
   1.4000000e+02   7.2518384e-02
   1.4500000e+02   1.0984909e-01
   1.5000000e+02   1.8835162e-01
   1.5500000e+02   2.8630967e-01
   1.6000000e+02   3.6164822e-01
   1.6500000e+02   4.8542471e-01
   1.7000000e+02   6.0826998e-01
   1.7500000e+02   6.8116635e-01
   1.8000000e+02   7.6949006e-01
   1.8500000e+02   8.2279362e-01
   1.9000000e+02   8.8662815e-01
   1.9500000e+02   9.3408631e-01
   2.0000000e+02   9.5423852e-01
   2.0500000e+02   9.7452797e-01
   2.1000000e+02   9.8754350e-01
   2.1500000e+02   9.9217245e-01
   2.2000000e+02   9.9594942e-01
   2.2500000e+02   9.9758563e-01
   2.3000000e+02   9.9888598e-01
   2.3500000e+02   9.9957793e-01
   2.4000000e+02   9.9977090e-01
   2.4500000e+02   9.9989924e-01
   2.5000000e+02   9.9994791e-01
   2.5500000e+02   9.9997934e-01
   2.6000000e+02   9.9999379e-01
   2.6500000e+02   9.9999706e-01
   2.7000000e+02   9.9999893e-01
   2.7500000e+02   9.9999972e-01
   2.8000000e+02   9.9999988e-01
   2.8500000e+02   9.9999996e-01
   2.9000000e+02   9.9999998e-01
   2.9500000e+02   9.9999999e-01
   3.0000000e+02   1.0000000e+00
   3.0500000e+02   1.0000000e+00
   3.1000000e+02   1.0000000e+00
   3.1500000e+02   1.0000000e+00
   3.2000000e+02   1.0000000e+00
   3.2500000e+02   1.0000000e+00
   3.3000000e+02   1.0000000e+00
   3.3500000e+02   1.0000000e+00
   3.4000000e+02   1.0000000e+00
   3.4500000e+02   1.0000000e+00
   3.5000000e+02   1.0000000e+00


==> dat_new/pcov1_400.dat <==
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   3.8995344e-17
   9.0000000e+01   7.3978093e-16
   9.5000000e+01   3.5151529e-14
   1.0000000e+02   1.3345823e-12
   1.0500000e+02   1.2483811e-11
   1.1000000e+02   1.8556276e-10
   1.1500000e+02   1.2936274e-09
   1.2000000e+02   1.1169044e-08
   1.2500000e+02   1.1413570e-07
   1.3000000e+02   5.5632501e-07
   1.3500000e+02   2.5132461e-06
   1.4000000e+02   9.8600759e-06
   1.4500000e+02   3.3127788e-05
   1.5000000e+02   1.4617123e-04
   1.5500000e+02   4.3981463e-04
   1.6000000e+02   1.0284568e-03
   1.6500000e+02   3.0729479e-03
   1.7000000e+02   7.1515824e-03
   1.7500000e+02   1.2873770e-02
   1.8000000e+02   2.4998552e-02
   1.8500000e+02   3.9797309e-02
   1.9000000e+02   7.4083663e-02
   1.9500000e+02   1.2191014e-01
   2.0000000e+02   1.6504739e-01
   2.0500000e+02   2.4656341e-01
   2.1000000e+02   3.4069488e-01
   2.1500000e+02   4.0878791e-01
   2.2000000e+02   5.0439208e-01
   2.2500000e+02   5.7324858e-01
   2.3000000e+02   6.7277509e-01
   2.3500000e+02   7.6211391e-01
   2.4000000e+02   8.1031456e-01
   2.4500000e+02   8.6534264e-01
   2.5000000e+02   8.9728985e-01
   2.5500000e+02   9.3419093e-01
   2.6000000e+02   9.6120552e-01
   2.6500000e+02   9.7264463e-01
   2.7000000e+02   9.8426098e-01
   2.7500000e+02   9.9187669e-01
   2.8000000e+02   9.9469590e-01
   2.8500000e+02   9.9709475e-01
   2.9000000e+02   9.9817959e-01
   2.9500000e+02   9.9909885e-01
   3.0000000e+02   9.9961889e-01
   3.0500000e+02   9.9977801e-01
   3.1000000e+02   9.9989903e-01
   3.1500000e+02   9.9996215e-01
   3.2000000e+02   9.9997946e-01
   3.2500000e+02   9.9999088e-01
   3.3000000e+02   9.9999523e-01
   3.3500000e+02   9.9999807e-01
   3.4000000e+02   9.9999939e-01
   3.4500000e+02   9.9999970e-01
   3.5000000e+02   9.9999987e-01


==> dat_new/pcov1_500.dat <==
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   2.2693741e-18
   1.2000000e+02   6.9106942e-17
   1.2500000e+02   2.4741111e-15
   1.3000000e+02   2.3819596e-14
   1.3500000e+02   3.9287914e-13
   1.4000000e+02   2.9377606e-12
   1.4500000e+02   3.0286623e-11
   1.5000000e+02   3.7387541e-10
   1.5500000e+02   2.0473098e-09
   1.6000000e+02   1.1689813e-08
   1.6500000e+02   8.7221756e-08
   1.7000000e+02   3.6445078e-07
   1.7500000e+02   1.3409740e-06
   1.8000000e+02   4.6905278e-06
   1.8500000e+02   1.3952565e-05
   1.9000000e+02   5.5467792e-05
   1.9500000e+02   1.5844205e-04
   2.0000000e+02   3.5760489e-04
   2.0500000e+02   1.0429895e-03
   2.1000000e+02   2.4189037e-03
   2.1500000e+02   4.4148842e-03
   2.2000000e+02   8.7596471e-03
   2.2500000e+02   1.4399052e-02
   2.3000000e+02   2.8290540e-02
   2.3500000e+02   4.9067580e-02
   2.4000000e+02   6.9852332e-02
   2.4500000e+02   1.0617233e-01
   2.5000000e+02   1.4080137e-01
   2.5500000e+02   2.0636110e-01
   2.6000000e+02   2.8305483e-01
   2.6500000e+02   3.4021710e-01
   2.7000000e+02   4.3398880e-01
   2.7500000e+02   5.2988776e-01
   2.8000000e+02   5.9096946e-01
   2.8500000e+02   6.7000567e-01
   2.9000000e+02   7.2276824e-01
   2.9500000e+02   7.9380359e-01
   3.0000000e+02   8.5417052e-01
   3.0500000e+02   8.8506263e-01
   3.1000000e+02   9.2217932e-01
   3.1500000e+02   9.5063816e-01
   3.2000000e+02   9.6352494e-01
   3.2500000e+02   9.7646175e-01
   3.3000000e+02   9.8321550e-01
   3.3500000e+02   9.9012029e-01
   3.4000000e+02   9.9471366e-01
   3.4500000e+02   9.9645947e-01
   3.5000000e+02   9.9785598e-01


==> dat_new/pcov1_dist_200.dat <==
   2.0000000e+02   9.9999880e-01
   2.0500000e+02   9.9999759e-01
   2.1000000e+02   9.9999472e-01
   2.1500000e+02   9.9998887e-01
   2.2000000e+02   9.9997728e-01
   2.2500000e+02   9.9995509e-01
   2.3000000e+02   9.9991397e-01
   2.3500000e+02   9.9984010e-01
   2.4000000e+02   9.9971133e-01
   2.4500000e+02   9.9949333e-01
   2.5000000e+02   9.9913466e-01
   2.5500000e+02   9.9856067e-01
   2.6000000e+02   9.9766650e-01
   2.6500000e+02   9.9630967e-01
   2.7000000e+02   9.9430281e-01
   2.7500000e+02   9.9140766e-01
   2.8000000e+02   9.8733157e-01
   2.8500000e+02   9.8172775e-01
   2.9000000e+02   9.7420061e-01
   2.9500000e+02   9.6431728e-01
   3.0000000e+02   9.5162559e-01
   3.0500000e+02   9.3567842e-01
   3.1000000e+02   9.1606329e-01
   3.1500000e+02   8.9243515e-01
   3.2000000e+02   8.6454967e-01
   3.2500000e+02   8.3229379e-01
   3.3000000e+02   7.9571016e-01
   3.3500000e+02   7.5501241e-01
   3.4000000e+02   7.1058903e-01
   3.4500000e+02   6.6299452e-01
   3.5000000e+02   6.1292808e-01
   3.5500000e+02   5.6120116e-01
   3.6000000e+02   5.0869663e-01
   3.6500000e+02   4.5632297e-01
   3.7000000e+02   4.0496759e-01
   3.7500000e+02   3.5545311e-01
   3.8000000e+02   3.0850000e-01
   3.8500000e+02   2.6469834e-01
   3.9000000e+02   2.2449008e-01
   3.9500000e+02   1.8816228e-01
   4.0000000e+02   1.5585062e-01
   4.0500000e+02   1.2755174e-01
   4.1000000e+02   1.0314222e-01
   4.1500000e+02   8.2401875e-02
   4.2000000e+02   6.5038926e-02
   4.2500000e+02   5.0714998e-02
   4.3000000e+02   3.9068122e-02
   4.3500000e+02   2.9732566e-02
   4.4000000e+02   2.2354779e-02
   4.4500000e+02   1.6605199e-02
   4.5000000e+02   1.2186070e-02
   4.5500000e+02   8.8357123e-03
   4.6000000e+02   6.3298279e-03
   4.6500000e+02   4.4805393e-03
   4.7000000e+02   3.1338158e-03
   4.7500000e+02   2.1659033e-03
   4.8000000e+02   1.4792629e-03
   4.8500000e+02   9.9841496e-04
   4.9000000e+02   6.6597093e-04
   4.9500000e+02   4.3903299e-04
   5.0000000e+02   2.8605924e-04
   5.0500000e+02   1.8422602e-04
   5.1000000e+02   1.1727386e-04
   5.1500000e+02   7.3794779e-05
   5.2000000e+02   4.5903197e-05
   5.2500000e+02   2.8227442e-05
   5.3000000e+02   1.7160484e-05
   5.3500000e+02   1.0314181e-05
   5.4000000e+02   6.1292123e-06
   5.4500000e+02   3.6012761e-06
   5.5000000e+02   2.0922175e-06
   5.5500000e+02   1.2019111e-06
   5.6000000e+02   6.8276159e-07
   5.6500000e+02   3.8354194e-07
   5.7000000e+02   2.1306846e-07
   5.7500000e+02   1.1705855e-07
   5.8000000e+02   6.3603307e-08
   5.8500000e+02   3.4179318e-08
   5.9000000e+02   1.8166386e-08
   5.9500000e+02   9.5501276e-09
   6.0000000e+02   4.9659127e-09
   6.0500000e+02   2.5541818e-09
   6.1000000e+02   1.2995131e-09
   6.1500000e+02   6.5403152e-10
   6.2000000e+02   3.2562578e-10
   6.2500000e+02   1.6038126e-10
   6.3000000e+02   7.8147598e-11
   6.3500000e+02   3.7671844e-11
   6.4000000e+02   1.7966783e-11
   6.4500000e+02   8.4778997e-12
   6.5000000e+02   3.9580338e-12
   6.5500000e+02   1.8283640e-12
   6.6000000e+02   8.3569589e-13
   6.6500000e+02   3.7794014e-13
   6.7000000e+02   1.6913836e-13
   6.7500000e+02   7.4897245e-14
   6.8000000e+02   3.2818472e-14
   6.8500000e+02   1.4233248e-14
   6.9000000e+02   6.1212721e-15
   6.9500000e+02   2.5951286e-15
   7.0000000e+02   1.0889209e-15
   7.0500000e+02   4.5767842e-16
   7.1000000e+02   1.8859404e-16
   7.1500000e+02   7.5529633e-17
   7.2000000e+02   3.3628516e-17
   7.2500000e+02   1.2896232e-17
   7.3000000e+02   1.9057439e-18
   7.3500000e+02   0.0000000e+00
   7.4000000e+02   0.0000000e+00
   7.4500000e+02   0.0000000e+00
   7.5000000e+02   0.0000000e+00


==> dat_new/pcov2_dist_200.dat <==
   2.0000000e+02   1.0000000e+00
   2.0500000e+02   1.0000000e+00
   2.1000000e+02   1.0000000e+00
   2.1500000e+02   1.0000000e+00
   2.2000000e+02   1.0000000e+00
   2.2500000e+02   1.0000000e+00
   2.3000000e+02   1.0000000e+00
   2.3500000e+02   1.0000000e+00
   2.4000000e+02   1.0000000e+00
   2.4500000e+02   1.0000000e+00
   2.5000000e+02   1.0000000e+00
   2.5500000e+02   1.0000000e+00
   2.6000000e+02   1.0000000e+00
   2.6500000e+02   1.0000000e+00
   2.7000000e+02   1.0000000e+00
   2.7500000e+02   1.0000000e+00
   2.8000000e+02   1.0000000e+00
   2.8500000e+02   1.0000000e+00
   2.9000000e+02   1.0000000e+00
   2.9500000e+02   1.0000000e+00
   3.0000000e+02   1.0000000e+00
   3.0500000e+02   1.0000000e+00
   3.1000000e+02   1.0000000e+00
   3.1500000e+02   9.9999999e-01
   3.2000000e+02   9.9999998e-01
   3.2500000e+02   9.9999995e-01
   3.3000000e+02   9.9999988e-01
   3.3500000e+02   9.9999972e-01
   3.4000000e+02   9.9999938e-01
   3.4500000e+02   9.9999865e-01
   3.5000000e+02   9.9999718e-01
   3.5500000e+02   9.9999423e-01
   3.6000000e+02   9.9998853e-01
   3.6500000e+02   9.9997778e-01
   3.7000000e+02   9.9995806e-01
   3.7500000e+02   9.9992279e-01
   3.8000000e+02   9.9986134e-01
   3.8500000e+02   9.9975691e-01
   3.9000000e+02   9.9958377e-01
   3.9500000e+02   9.9930361e-01
   4.0000000e+02   9.9886097e-01
   4.0500000e+02   9.9817780e-01
   4.1000000e+02   9.9714745e-01
   4.1500000e+02   9.9562827e-01
   4.2000000e+02   9.9343771e-01
   4.2500000e+02   9.9034757e-01
   4.3000000e+02   9.8608139e-01
   4.3500000e+02   9.8031524e-01
   4.4000000e+02   9.7268274e-01
   4.4500000e+02   9.6278532e-01
   4.5000000e+02   9.5020786e-01
   4.5500000e+02   9.3453981e-01
   4.6000000e+02   9.1540073e-01
   4.6500000e+02   8.9246884e-01
   4.7000000e+02   8.6551018e-01
   4.7500000e+02   8.3440595e-01
   4.8000000e+02   7.9917508e-01
   4.8500000e+02   7.5998942e-01
   4.9000000e+02   7.1717944e-01
   4.9500000e+02   6.7122916e-01
   5.0000000e+02   6.2276010e-01
   5.0500000e+02   5.7250505e-01
   5.1000000e+02   5.2127374e-01
   5.1500000e+02   4.6991302e-01
   5.2000000e+02   4.1926498e-01
   5.2500000e+02   3.7012637e-01
   5.3000000e+02   3.2321245e-01
   5.3500000e+02   2.7912797e-01
   5.4000000e+02   2.3834692e-01
   5.4500000e+02   2.0120197e-01
   5.5000000e+02   1.6788335e-01
   5.5500000e+02   1.3844633e-01
   5.6000000e+02   1.1282565e-01
   5.6500000e+02   9.0854879e-02
   5.7000000e+02   7.2288745e-02
   5.7500000e+02   5.6826211e-02
   5.8000000e+02   4.4132726e-02
   5.8500000e+02   3.3860197e-02
   5.9000000e+02   2.5663813e-02
   5.9500000e+02   1.9215212e-02
   6.0000000e+02   1.4211946e-02
   6.0500000e+02   1.0383424e-02
   6.1000000e+02   7.4938084e-03
   6.1500000e+02   5.3424128e-03
   6.2000000e+02   3.7622233e-03
   6.2500000e+02   2.6171256e-03
   6.3000000e+02   1.7983705e-03
   6.3500000e+02   1.2207058e-03
   6.4000000e+02   8.1850919e-04
   6.4500000e+02   5.4215200e-04
   6.5000000e+02   3.5473856e-04
   6.5500000e+02   2.2929312e-04
   6.6000000e+02   1.4641143e-04
   6.6500000e+02   9.2356352e-05
   6.7000000e+02   5.7553719e-05
   6.7500000e+02   3.5432537e-05
   6.8000000e+02   2.1550690e-05
   6.8500000e+02   1.2949660e-05
   6.9000000e+02   7.6878046e-06
   6.9500000e+02   4.5092261e-06
   7.0000000e+02   2.6131635e-06
   7.0500000e+02   1.4962547e-06
   7.1000000e+02   8.4650331e-07
   7.1500000e+02   4.7320136e-07
   7.2000000e+02   2.6137724e-07
   7.2500000e+02   1.4266075e-07
   7.3000000e+02   7.6942614e-08
   7.3500000e+02   4.1007747e-08
   7.4000000e+02   2.1597949e-08
   7.4500000e+02   1.1241336e-08
   7.5000000e+02   6.3924369e-09


==> dat_new/pcov3_dist_200.dat <==
   2.0000000e+02   1.0000000e+00
   2.0500000e+02   1.0000000e+00
   2.1000000e+02   1.0000000e+00
   2.1500000e+02   1.0000000e+00
   2.2000000e+02   1.0000000e+00
   2.2500000e+02   1.0000000e+00
   2.3000000e+02   1.0000000e+00
   2.3500000e+02   1.0000000e+00
   2.4000000e+02   1.0000000e+00
   2.4500000e+02   1.0000000e+00
   2.5000000e+02   1.0000000e+00
   2.5500000e+02   1.0000000e+00
   2.6000000e+02   1.0000000e+00
   2.6500000e+02   1.0000000e+00
   2.7000000e+02   1.0000000e+00
   2.7500000e+02   1.0000000e+00
   2.8000000e+02   1.0000000e+00
   2.8500000e+02   1.0000000e+00
   2.9000000e+02   1.0000000e+00
   2.9500000e+02   1.0000000e+00
   3.0000000e+02   1.0000000e+00
   3.0500000e+02   1.0000000e+00
   3.1000000e+02   1.0000000e+00
   3.1500000e+02   1.0000000e+00
   3.2000000e+02   1.0000000e+00
   3.2500000e+02   1.0000000e+00
   3.3000000e+02   1.0000000e+00
   3.3500000e+02   1.0000000e+00
   3.4000000e+02   1.0000000e+00
   3.4500000e+02   1.0000000e+00
   3.5000000e+02   1.0000000e+00
   3.5500000e+02   1.0000000e+00
   3.6000000e+02   1.0000000e+00
   3.6500000e+02   1.0000000e+00
   3.7000000e+02   1.0000000e+00
   3.7500000e+02   1.0000000e+00
   3.8000000e+02   1.0000000e+00
   3.8500000e+02   1.0000000e+00
   3.9000000e+02   1.0000000e+00
   3.9500000e+02   1.0000000e+00
   4.0000000e+02   1.0000000e+00
   4.0500000e+02   1.0000000e+00
   4.1000000e+02   1.0000000e+00
   4.1500000e+02   1.0000000e+00
   4.2000000e+02   1.0000000e+00
   4.2500000e+02   9.9999999e-01
   4.3000000e+02   9.9999998e-01
   4.3500000e+02   9.9999996e-01
   4.4000000e+02   9.9999990e-01
   4.4500000e+02   9.9999978e-01
   4.5000000e+02   9.9999953e-01
   4.5500000e+02   9.9999899e-01
   4.6000000e+02   9.9999791e-01
   4.6500000e+02   9.9999578e-01
   4.7000000e+02   9.9999169e-01
   4.7500000e+02   9.9998401e-01
   4.8000000e+02   9.9996997e-01
   4.8500000e+02   9.9994490e-01
   4.9000000e+02   9.9990123e-01
   4.9500000e+02   9.9982693e-01
   5.0000000e+02   9.9970344e-01
   5.0500000e+02   9.9950286e-01
   5.1000000e+02   9.9918440e-01
   5.1500000e+02   9.9868997e-01
   5.2000000e+02   9.9793908e-01
   5.2500000e+02   9.9682324e-01
   5.3000000e+02   9.9520024e-01
   5.3500000e+02   9.9288891e-01
   5.4000000e+02   9.8966516e-01
   5.4500000e+02   9.8526012e-01
   5.5000000e+02   9.7936145e-01
   5.5500000e+02   9.7161859e-01
   5.6000000e+02   9.6165268e-01
   5.6500000e+02   9.4907143e-01
   5.7000000e+02   9.3348869e-01
   5.7500000e+02   9.1454797e-01
   5.8000000e+02   8.9194839e-01
   5.8500000e+02   8.6547120e-01
   5.9000000e+02   8.3500454e-01
   5.9500000e+02   8.0056386e-01
   6.0000000e+02   7.6230586e-01
   6.0500000e+02   7.2053399e-01
   6.1000000e+02   6.7569441e-01
   6.1500000e+02   6.2836218e-01
   6.2000000e+02   5.7921830e-01
   6.2500000e+02   5.2901936e-01
   6.3000000e+02   4.7856199e-01
   6.3500000e+02   4.2864499e-01
   6.4000000e+02   3.8003214e-01
   6.4500000e+02   3.3341847e-01
   6.5000000e+02   2.8940229e-01
   6.5500000e+02   2.4846483e-01
   6.6000000e+02   2.1095824e-01
   6.6500000e+02   1.7710216e-01
   6.7000000e+02   1.4698814e-01
   6.7500000e+02   1.2059086e-01
   6.8000000e+02   9.7784282e-02
   6.8500000e+02   7.8361130e-02
   6.9000000e+02   6.2053840e-02
   6.9500000e+02   4.8555292e-02
   7.0000000e+02   3.7538058e-02
   7.0500000e+02   2.8671144e-02
   7.1000000e+02   2.1633656e-02
   7.1500000e+02   1.6125114e-02
   7.2000000e+02   1.1872504e-02
   7.2500000e+02   8.6343439e-03
   7.3000000e+02   6.2022140e-03
   7.3500000e+02   4.4002692e-03
   7.4000000e+02   3.0832823e-03
   7.4500000e+02   2.1337175e-03
   7.5000000e+02   1.4582762e-03


==> dat_new/through400_1.dat <==
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   3.3333333e-05
   1.5000000e+02   1.6666667e-04
   1.5500000e+02   5.6666667e-04
   1.6000000e+02   2.4666667e-03
   1.6500000e+02   5.5166667e-03
   1.7000000e+02   1.4533333e-02
   1.7500000e+02   2.6300000e-02
   1.8000000e+02   5.4366667e-02
   1.8500000e+02   1.0945000e-01
   1.9000000e+02   1.8228333e-01
   1.9500000e+02   3.0623333e-01
   2.0000000e+02   5.0535000e-01
   2.0500000e+02   7.3091667e-01
   2.1000000e+02   1.0330833e+00
   2.1500000e+02   1.3616333e+00
   2.2000000e+02   1.7464500e+00
   2.2500000e+02   2.1730167e+00
   2.3000000e+02   2.5938333e+00
   2.3500000e+02   2.9975000e+00
   2.4000000e+02   3.3840333e+00
   2.4500000e+02   3.7211333e+00
   2.5000000e+02   3.9899167e+00
   2.5500000e+02   4.2291167e+00
   2.6000000e+02   4.4075500e+00
   2.6500000e+02   4.5757167e+00
   2.7000000e+02   4.6738833e+00
   2.7500000e+02   4.7260333e+00
   2.8000000e+02   4.7857167e+00
   2.8500000e+02   4.8124500e+00
   2.9000000e+02   4.8221833e+00
   2.9500000e+02   4.8392000e+00
   3.0000000e+02   4.8457167e+00
   3.0500000e+02   4.8450500e+00
   3.1000000e+02   4.8457667e+00
   3.1500000e+02   4.8485167e+00
   3.2000000e+02   4.8484833e+00
   3.2500000e+02   4.8535833e+00
   3.3000000e+02   4.8431667e+00
   3.3500000e+02   4.8369167e+00
   3.4000000e+02   4.8365167e+00
   3.4500000e+02   4.8311667e+00
   3.5000000e+02   4.8239500e+00
   3.5500000e+02   4.8296000e+00
   3.6000000e+02   4.8328667e+00
   3.6500000e+02   4.8280667e+00
   3.7000000e+02   4.8316500e+00
   3.7500000e+02   4.8386167e+00
   3.8000000e+02   4.8388167e+00
   3.8500000e+02   4.8461500e+00
   3.9000000e+02   4.8437833e+00
   3.9500000e+02   4.8426667e+00
   4.0000000e+02   4.8202500e+00


==> dat_new/through400_2.dat <==
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   1.6666667e-05
   1.1000000e+02   1.3333333e-04
   1.1500000e+02   5.0000000e-04
   1.2000000e+02   3.3500000e-03
   1.2500000e+02   7.9833333e-03
   1.3000000e+02   2.4783333e-02
   1.3500000e+02   4.7833333e-02
   1.4000000e+02   9.8083333e-02
   1.4500000e+02   1.8281667e-01
   1.5000000e+02   2.7983333e-01
   1.5500000e+02   4.0021667e-01
   1.6000000e+02   5.4273333e-01
   1.6500000e+02   6.6603333e-01
   1.7000000e+02   7.7110000e-01
   1.7500000e+02   8.6878333e-01
   1.8000000e+02   9.5318333e-01
   1.8500000e+02   1.0379500e+00
   1.9000000e+02   1.1342667e+00
   1.9500000e+02   1.2678667e+00
   2.0000000e+02   1.4665500e+00
   2.0500000e+02   1.6749833e+00
   2.1000000e+02   1.9430333e+00
   2.1500000e+02   2.2290667e+00
   2.2000000e+02   2.5577833e+00
   2.2500000e+02   2.9022167e+00
   2.3000000e+02   3.2415000e+00
   2.3500000e+02   3.5581500e+00
   2.4000000e+02   3.8603000e+00
   2.4500000e+02   4.1093333e+00
   2.5000000e+02   4.2964167e+00
   2.5500000e+02   4.4667333e+00
   2.6000000e+02   4.5869500e+00
   2.6500000e+02   4.6864667e+00
   2.7000000e+02   4.7474333e+00
   2.7500000e+02   4.7866000e+00
   2.8000000e+02   4.8064833e+00
   2.8500000e+02   4.8240333e+00
   2.9000000e+02   4.8327333e+00
   2.9500000e+02   4.8311500e+00
   3.0000000e+02   4.8325833e+00
   3.0500000e+02   4.8451500e+00
   3.1000000e+02   4.8456667e+00
   3.1500000e+02   4.8434000e+00
   3.2000000e+02   4.8440167e+00
   3.2500000e+02   4.8433167e+00
   3.3000000e+02   4.8370500e+00
   3.3500000e+02   4.8296000e+00
   3.4000000e+02   4.8352667e+00
   3.4500000e+02   4.8356333e+00
   3.5000000e+02   4.8346833e+00
   3.5500000e+02   4.8383500e+00
   3.6000000e+02   4.8357500e+00
   3.6500000e+02   4.8363167e+00
   3.7000000e+02   4.8396167e+00
   3.7500000e+02   4.8404833e+00
   3.8000000e+02   4.8411333e+00
   3.8500000e+02   4.8463333e+00
   3.9000000e+02   4.8441667e+00
   3.9500000e+02   4.8452500e+00
   4.0000000e+02   4.8421667e+00


==> dat_new/through400_3.dat <==
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   1.0000000e-04
   1.0000000e+02   4.8333333e-04
   1.0500000e+02   3.5500000e-03
   1.1000000e+02   8.2833333e-03
   1.1500000e+02   2.2300000e-02
   1.2000000e+02   5.1333333e-02
   1.2500000e+02   8.6050000e-02
   1.3000000e+02   1.3780000e-01
   1.3500000e+02   1.9740000e-01
   1.4000000e+02   2.8098333e-01
   1.4500000e+02   3.9391667e-01
   1.5000000e+02   5.2221667e-01
   1.5500000e+02   6.7910000e-01
   1.6000000e+02   8.6135000e-01
   1.6500000e+02   1.0243000e+00
   1.7000000e+02   1.1665833e+00
   1.7500000e+02   1.2952833e+00
   1.8000000e+02   1.3894500e+00
   1.8500000e+02   1.4723833e+00
   1.9000000e+02   1.5520667e+00
   1.9500000e+02   1.6410500e+00
   2.0000000e+02   1.7725500e+00
   2.0500000e+02   1.9170333e+00
   2.1000000e+02   2.1096333e+00
   2.1500000e+02   2.3233833e+00
   2.2000000e+02   2.5789500e+00
   2.2500000e+02   2.8686667e+00
   2.3000000e+02   3.1581000e+00
   2.3500000e+02   3.4446667e+00
   2.4000000e+02   3.7201000e+00
   2.4500000e+02   3.9797000e+00
   2.5000000e+02   4.1915167e+00
   2.5500000e+02   4.3846333e+00
   2.6000000e+02   4.5198333e+00
   2.6500000e+02   4.6460667e+00
   2.7000000e+02   4.7193500e+00
   2.7500000e+02   4.7552333e+00
   2.8000000e+02   4.7892833e+00
   2.8500000e+02   4.8152500e+00
   2.9000000e+02   4.8288833e+00
   2.9500000e+02   4.8328333e+00
   3.0000000e+02   4.8364333e+00
   3.0500000e+02   4.8388167e+00
   3.1000000e+02   4.8324167e+00
   3.1500000e+02   4.8312167e+00
   3.2000000e+02   4.8325667e+00
   3.2500000e+02   4.8388833e+00
   3.3000000e+02   4.8421667e+00
   3.3500000e+02   4.8428167e+00
   3.4000000e+02   4.8444000e+00
   3.4500000e+02   4.8439500e+00
   3.5000000e+02   4.8396833e+00
   3.5500000e+02   4.8278500e+00
   3.6000000e+02   4.8300167e+00
   3.6500000e+02   4.8300833e+00
   3.7000000e+02   4.8303500e+00
   3.7500000e+02   4.8328000e+00
   3.8000000e+02   4.8357500e+00
   3.8500000e+02   4.8359167e+00
   3.9000000e+02   4.8320833e+00
   3.9500000e+02   4.8267778e+00
   4.0000000e+02   4.8295000e+00


==> dat_new/through_400_60_1.dat <==
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   6.2500000e-05
   1.9500000e+02   5.6250000e-04
   2.0000000e+02   1.4375000e-03
   2.0500000e+02   2.8750000e-03
   2.1000000e+02   9.6875000e-03
   2.1500000e+02   1.6750000e-02
   2.2000000e+02   4.2562500e-02
   2.2500000e+02   5.7687500e-02
   2.3000000e+02   1.2712500e-01
   2.3500000e+02   2.3550000e-01
   2.4000000e+02   3.1562500e-01
   2.4500000e+02   5.3737500e-01
   2.5000000e+02   6.4762500e-01
   2.5500000e+02   9.9987500e-01
   2.6000000e+02   1.4448750e+00
   2.6500000e+02   1.6406250e+00
   2.7000000e+02   2.1715000e+00
   2.7500000e+02   2.7136250e+00
   2.8000000e+02   2.8918125e+00
   2.8500000e+02   3.3901875e+00
   2.9000000e+02   3.5518125e+00
   2.9500000e+02   3.9598125e+00
   3.0000000e+02   4.2610625e+00
   3.0500000e+02   4.3498750e+00
   3.1000000e+02   4.5471875e+00
   3.1500000e+02   4.6630625e+00
   3.2000000e+02   4.7094375e+00
   3.2500000e+02   4.7507500e+00
   3.3000000e+02   4.7712500e+00
   3.3500000e+02   4.8070625e+00
   3.4000000e+02   4.8453750e+00
   3.4500000e+02   4.8211875e+00
   3.5000000e+02   4.8290625e+00
   3.5500000e+02   4.8574375e+00
   3.6000000e+02   4.8494375e+00
   3.6500000e+02   4.8222500e+00
   3.7000000e+02   4.8236250e+00
   3.7500000e+02   4.8308750e+00
   3.8000000e+02   4.8530625e+00
   3.8500000e+02   4.8764375e+00
   3.9000000e+02   4.8328750e+00
   3.9500000e+02   4.8465625e+00
   4.0000000e+02   4.8382500e+00


==> dat_new/through_400_60_2.dat <==
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   6.2500000e-05
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   6.2500000e-04
   1.6000000e+02   1.3750000e-03
   1.6500000e+02   7.1875000e-03
   1.7000000e+02   2.5062500e-02
   1.7500000e+02   3.8625000e-02
   1.8000000e+02   1.0693750e-01
   1.8500000e+02   1.4612500e-01
   1.9000000e+02   2.7306250e-01
   1.9500000e+02   4.3850000e-01
   2.0000000e+02   5.0768750e-01
   2.0500000e+02   6.6881250e-01
   2.1000000e+02   7.8125000e-01
   2.1500000e+02   8.2418750e-01
   2.2000000e+02   8.9250000e-01
   2.2500000e+02   9.2168750e-01
   2.3000000e+02   9.6375000e-01
   2.3500000e+02   1.0415625e+00
   2.4000000e+02   1.0581875e+00
   2.4500000e+02   1.1655625e+00
   2.5000000e+02   1.2127500e+00
   2.5500000e+02   1.4161250e+00
   2.6000000e+02   1.6730000e+00
   2.6500000e+02   1.7796875e+00
   2.7000000e+02   2.1281250e+00
   2.7500000e+02   2.5226250e+00
   2.8000000e+02   2.6878750e+00
   2.8500000e+02   3.1016250e+00
   2.9000000e+02   3.2796250e+00
   2.9500000e+02   3.6715000e+00
   3.0000000e+02   4.0280625e+00
   3.0500000e+02   4.0930000e+00
   3.1000000e+02   4.3616875e+00
   3.1500000e+02   4.5609375e+00
   3.2000000e+02   4.6163750e+00
   3.2500000e+02   4.7058750e+00
   3.3000000e+02   4.7184375e+00
   3.3500000e+02   4.7521250e+00
   3.4000000e+02   4.8033750e+00
   3.4500000e+02   4.8200625e+00
   3.5000000e+02   4.8335625e+00
   3.5500000e+02   4.8311875e+00
   3.6000000e+02   4.8297500e+00
   3.6500000e+02   4.8370625e+00
   3.7000000e+02   4.8075000e+00
   3.7500000e+02   4.8498125e+00
   3.8000000e+02   4.8575000e+00
   3.8500000e+02   4.8513125e+00
   3.9000000e+02   4.8485625e+00
   3.9500000e+02   4.8053125e+00
   4.0000000e+02   4.8576250e+00


==> dat_new/through_400_60_3.dat <==
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   6.2500000e-05
   1.3500000e+02   1.8750000e-04
   1.4000000e+02   2.1875000e-03
   1.4500000e+02   3.0000000e-03
   1.5000000e+02   1.5687500e-02
   1.5500000e+02   5.1375000e-02
   1.6000000e+02   7.3000000e-02
   1.6500000e+02   1.2662500e-01
   1.7000000e+02   2.0118750e-01
   1.7500000e+02   2.2581250e-01
   1.8000000e+02   3.0718750e-01
   1.8500000e+02   3.4493750e-01
   1.9000000e+02   4.7893750e-01
   1.9500000e+02   6.7950000e-01
   2.0000000e+02   7.5718750e-01
   2.0500000e+02   9.7881250e-01
   2.1000000e+02   1.1869375e+00
   2.1500000e+02   1.2331875e+00
   2.2000000e+02   1.3550625e+00
   2.2500000e+02   1.3984375e+00
   2.3000000e+02   1.4556250e+00
   2.3500000e+02   1.4913125e+00
   2.4000000e+02   1.5057500e+00
   2.4500000e+02   1.5672500e+00
   2.5000000e+02   1.5911875e+00
   2.5500000e+02   1.7113750e+00
   2.6000000e+02   1.8762500e+00
   2.6500000e+02   1.9216875e+00
   2.7000000e+02   2.1906250e+00
   2.7500000e+02   2.4719375e+00
   2.8000000e+02   2.6073125e+00
   2.8500000e+02   2.9384375e+00
   2.9000000e+02   3.0788125e+00
   2.9500000e+02   3.4288125e+00
   3.0000000e+02   3.8073750e+00
   3.0500000e+02   3.8908750e+00
   3.1000000e+02   4.1670625e+00
   3.1500000e+02   4.4056250e+00
   3.2000000e+02   4.4451875e+00
   3.2500000e+02   4.6309375e+00
   3.3000000e+02   4.6554375e+00
   3.3500000e+02   4.7148125e+00
   3.4000000e+02   4.7883125e+00
   3.4500000e+02   4.7891875e+00
   3.5000000e+02   4.8137500e+00
   3.5500000e+02   4.8471250e+00
   3.6000000e+02   4.8221250e+00
   3.6500000e+02   4.8453125e+00
   3.7000000e+02   4.8146250e+00
   3.7500000e+02   4.8440625e+00
   3.8000000e+02   4.8501875e+00
   3.8500000e+02   4.8483125e+00
   3.9000000e+02   4.8286250e+00
   3.9500000e+02   4.8488750e+00
   4.0000000e+02   4.8565625e+00


==> data_new/ADF_200_1.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1500000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.3500000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.4500000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.5500000e+02   0.0000000e+00
   2.6000000e+02   1.0039092e-05
   2.6500000e+02   2.6872249e-05
   2.7000000e+02   5.3434068e-05
   2.7500000e+02   1.0260934e-04
   2.8000000e+02   2.8046866e-04
   2.8500000e+02   5.0895492e-04
   2.9000000e+02   1.0466883e-03
   2.9500000e+02   2.2601211e-03
   3.0000000e+02   4.5170435e-03
   3.0500000e+02   8.9835867e-03
   3.1000000e+02   1.6342181e-02
   3.1500000e+02   3.0144328e-02
   3.2000000e+02   5.5499340e-02
   3.2500000e+02   9.4441503e-02
   3.3000000e+02   1.5910117e-01
   3.3500000e+02   2.6462993e-01
   3.4000000e+02   4.2005184e-01
   3.4500000e+02   6.5656242e-01
   3.5000000e+02   9.8537627e-01
   3.5500000e+02   1.4500936e+00
   3.6000000e+02   2.0923002e+00
   3.6500000e+02   2.9269312e+00
   3.7000000e+02   4.0152586e+00
   3.7500000e+02   5.4003506e+00
   3.8000000e+02   7.0901515e+00
   3.8500000e+02   9.1359318e+00
   3.9000000e+02   1.1523262e+01
   3.9500000e+02   1.4273977e+01
   4.0000000e+02   1.7368243e+01
   4.0500000e+02   2.0752028e+01
   4.1000000e+02   2.4388089e+01
   4.1500000e+02   2.8194238e+01
   4.2000000e+02   3.2100328e+01
   4.2500000e+02   3.6028316e+01
   4.3000000e+02   3.9884199e+01
   4.3500000e+02   4.3599214e+01
   4.4000000e+02   4.7102973e+01
   4.4500000e+02   5.0332268e+01
   4.5000000e+02   5.3256082e+01
   4.5500000e+02   5.5833031e+01
   4.6000000e+02   5.8053664e+01
   4.6500000e+02   5.9924053e+01
   4.7000000e+02   6.1445251e+01
   4.7500000e+02   6.2639928e+01
   4.8000000e+02   6.3547060e+01
   4.8500000e+02   6.4187956e+01
   4.9000000e+02   6.4608811e+01
   4.9500000e+02   6.4832127e+01
   5.0000000e+02   6.4894601e+01
   5.0500000e+02   6.4836186e+01
   5.1000000e+02   6.4677346e+01
   5.1500000e+02   6.4442961e+01
   5.2000000e+02   6.4152445e+01
   5.2500000e+02   6.3816810e+01
   5.3000000e+02   6.3453252e+01
   5.3500000e+02   6.3067217e+01
   5.4000000e+02   6.2667479e+01
   5.4500000e+02   6.2260572e+01
   5.5000000e+02   6.1850058e+01
   5.5500000e+02   6.1441104e+01
   5.6000000e+02   6.1035586e+01
   5.6500000e+02   6.0636883e+01
   5.7000000e+02   6.0245755e+01
   5.7500000e+02   5.9862963e+01
   5.8000000e+02   5.9486680e+01
   5.8500000e+02   5.9115580e+01
   5.9000000e+02   5.8750933e+01
   5.9500000e+02   5.8391159e+01
   6.0000000e+02   5.8037649e+01
   6.0500000e+02   5.7688592e+01
   6.1000000e+02   5.7343132e+01
   6.1500000e+02   5.7001557e+01
   6.2000000e+02   5.6662470e+01
   6.2500000e+02   5.6327551e+01
   6.3000000e+02   5.5992527e+01
   6.3500000e+02   5.5657086e+01
   6.4000000e+02   5.5320984e+01
   6.4500000e+02   5.4984449e+01
   6.5000000e+02   5.4649470e+01
   6.5500000e+02   5.4317796e+01
   6.6000000e+02   5.3988766e+01
   6.6500000e+02   5.3659239e+01
   6.7000000e+02   5.3330493e+01
   6.7500000e+02   5.3004056e+01
   6.8000000e+02   5.2679489e+01
   6.8500000e+02   5.2356230e+01
   6.9000000e+02   5.2035175e+01
   6.9500000e+02   5.1717668e+01
   7.0000000e+02   5.1405039e+01
   7.0500000e+02   5.1099498e+01
   7.1000000e+02   5.0802100e+01
   7.1500000e+02   5.0511887e+01
   7.2000000e+02   5.0229322e+01
   7.2500000e+02   4.9951716e+01
   7.3000000e+02   4.9677813e+01
   7.3500000e+02   4.9405667e+01
   7.4000000e+02   4.9137053e+01
   7.4500000e+02   4.8868029e+01
   7.5000000e+02   4.8599177e+01
   7.5500000e+02   4.8329786e+01
   7.6000000e+02   4.8062022e+01
   7.6500000e+02   4.7796815e+01
   7.7000000e+02   4.7533197e+01
   7.7500000e+02   4.7271055e+01
   7.8000000e+02   4.7011380e+01
   7.8500000e+02   4.6754558e+01
   7.9000000e+02   4.6500059e+01
   7.9500000e+02   4.6248023e+01
   8.0000000e+02   4.5997857e+01


==> data_new/ADF_200_1_60.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1500000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.3500000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.4500000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.5500000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.6500000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.7500000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.8500000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   2.9500000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.0500000e+02   0.0000000e+00
   3.1000000e+02   0.0000000e+00
   3.1500000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.2500000e+02   0.0000000e+00
   3.3000000e+02   0.0000000e+00
   3.3500000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.4500000e+02   0.0000000e+00
   3.5000000e+02   0.0000000e+00
   3.5500000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.6500000e+02   0.0000000e+00
   3.7000000e+02   0.0000000e+00
   3.7500000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   3.8500000e+02   0.0000000e+00
   3.9000000e+02   0.0000000e+00
   3.9500000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.0500000e+02   0.0000000e+00
   4.1000000e+02   0.0000000e+00
   4.1500000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.2500000e+02   0.0000000e+00
   4.3000000e+02   0.0000000e+00
   4.3500000e+02   7.5447578e-06
   4.4000000e+02   1.2739884e-05
   4.4500000e+02   2.7644355e-05
   4.5000000e+02   5.0053609e-05
   4.5500000e+02   8.9202926e-05
   4.6000000e+02   1.7331645e-04
   4.6500000e+02   3.8255257e-04
   4.7000000e+02   7.4982418e-04
   4.7500000e+02   1.4507258e-03
   4.8000000e+02   2.7523008e-03
   4.8500000e+02   4.9854786e-03
   4.9000000e+02   9.0869496e-03
   4.9500000e+02   1.5216608e-02
   5.0000000e+02   2.5673904e-02
   5.0500000e+02   4.2238863e-02
   5.1000000e+02   6.6776144e-02
   5.1500000e+02   1.0446783e-01
   5.2000000e+02   1.5779251e-01
   5.2500000e+02   2.3587040e-01
   5.3000000e+02   3.4958222e-01
   5.3500000e+02   5.0305307e-01
   5.4000000e+02   7.1461554e-01
   5.4500000e+02   1.0021147e+00
   5.5000000e+02   1.3746227e+00
   5.5500000e+02   1.8599572e+00
   5.6000000e+02   2.4652268e+00
   5.6500000e+02   3.2198119e+00
   5.7000000e+02   4.1471319e+00
   5.7500000e+02   5.2449097e+00
   5.8000000e+02   6.5429515e+00
   5.8500000e+02   8.0507516e+00
   5.9000000e+02   9.7554215e+00
   5.9500000e+02   1.1669466e+01
   6.0000000e+02   1.3764385e+01
   6.0500000e+02   1.6035572e+01
   6.1000000e+02   1.8455054e+01
   6.1500000e+02   2.0979190e+01
   6.2000000e+02   2.3575578e+01
   6.2500000e+02   2.6190363e+01
   6.3000000e+02   2.8784818e+01
   6.3500000e+02   3.1322348e+01
   6.4000000e+02   3.3754389e+01
   6.4500000e+02   3.6055944e+01
   6.5000000e+02   3.8203283e+01
   6.5500000e+02   4.0170688e+01
   6.6000000e+02   4.1945267e+01
   6.6500000e+02   4.3516600e+01
   6.7000000e+02   4.4882286e+01
   6.7500000e+02   4.6047876e+01
   6.8000000e+02   4.7013427e+01
   6.8500000e+02   4.7794673e+01
   6.9000000e+02   4.8410687e+01
   6.9500000e+02   4.8871954e+01
   7.0000000e+02   4.9201995e+01
   7.0500000e+02   4.9413949e+01
   7.1000000e+02   4.9528827e+01
   7.1500000e+02   4.9565428e+01
   7.2000000e+02   4.9534758e+01
   7.2500000e+02   4.9453628e+01
   7.3000000e+02   4.9326485e+01
   7.3500000e+02   4.9163676e+01
   7.4000000e+02   4.8974070e+01
   7.4500000e+02   4.8763280e+01
   7.5000000e+02   4.8533660e+01
   7.5500000e+02   4.8292005e+01
   7.6000000e+02   4.8041635e+01
   7.6500000e+02   4.7783328e+01
   7.7000000e+02   4.7520215e+01
   7.7500000e+02   4.7256014e+01
   7.8000000e+02   4.6991132e+01
   7.8500000e+02   4.6726822e+01
   7.9000000e+02   4.6465251e+01
   7.9500000e+02   4.6206234e+01
   8.0000000e+02   4.5951472e+01


==> data_new/ADF_200_3.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   7.1679483e-05
   1.7500000e+02   1.0666324e-03
   1.8000000e+02   2.9541034e-03
   1.8500000e+02   8.5745402e-03
   1.9000000e+02   2.1940327e-02
   1.9500000e+02   4.4176854e-02
   2.0000000e+02   8.6601321e-02
   2.0500000e+02   1.5136434e-01
   2.1000000e+02   2.5162277e-01
   2.1500000e+02   3.9391272e-01
   2.2000000e+02   5.8321439e-01
   2.2500000e+02   8.2768075e-01
   2.3000000e+02   1.1325299e+00
   2.3500000e+02   1.4970951e+00
   2.4000000e+02   1.9255780e+00
   2.4500000e+02   2.4158350e+00
   2.5000000e+02   2.9747444e+00
   2.5500000e+02   3.6140757e+00
   2.6000000e+02   4.3326603e+00
   2.6500000e+02   5.1559785e+00
   2.7000000e+02   6.1003155e+00
   2.7500000e+02   7.1738089e+00
   2.8000000e+02   8.3912793e+00
   2.8500000e+02   9.7458748e+00
   2.9000000e+02   1.1225826e+01
   2.9500000e+02   1.2799627e+01
   3.0000000e+02   1.4423689e+01
   3.0500000e+02   1.6049767e+01
   3.1000000e+02   1.7619407e+01
   3.1500000e+02   1.9082580e+01
   3.2000000e+02   2.0399594e+01
   3.2500000e+02   2.1536536e+01
   3.3000000e+02   2.2482430e+01
   3.3500000e+02   2.3245312e+01
   3.4000000e+02   2.3837832e+01
   3.4500000e+02   2.4295016e+01
   3.5000000e+02   2.4643810e+01
   3.5500000e+02   2.4931584e+01
   3.6000000e+02   2.5209322e+01
   3.6500000e+02   2.5505032e+01
   3.7000000e+02   2.5873738e+01
   3.7500000e+02   2.6369444e+01
   3.8000000e+02   2.7005418e+01
   3.8500000e+02   2.7832151e+01
   3.9000000e+02   2.8855084e+01
   3.9500000e+02   3.0113244e+01
   4.0000000e+02   3.1610890e+01
   4.0500000e+02   3.3334593e+01
   4.1000000e+02   3.5282651e+01
   4.1500000e+02   3.7421110e+01
   4.2000000e+02   3.9725408e+01
   4.2500000e+02   4.2155264e+01
   4.3000000e+02   4.4648054e+01
   4.3500000e+02   4.7159195e+01
   4.4000000e+02   4.9634576e+01
   4.4500000e+02   5.2019733e+01
   4.5000000e+02   5.4270171e+01
   4.5500000e+02   5.6339243e+01
   4.6000000e+02   5.8195647e+01
   4.6500000e+02   5.9819625e+01
   4.7000000e+02   6.1191797e+01
   4.7500000e+02   6.2314025e+01
   4.8000000e+02   6.3200075e+01
   4.8500000e+02   6.3856953e+01
   4.9000000e+02   6.4311827e+01
   4.9500000e+02   6.4578125e+01
   5.0000000e+02   6.4690814e+01
   5.0500000e+02   6.4675705e+01
   5.1000000e+02   6.4553736e+01
   5.1500000e+02   6.4351651e+01
   5.2000000e+02   6.4081452e+01
   5.2500000e+02   6.3763251e+01
   5.3000000e+02   6.3415264e+01
   5.3500000e+02   6.3040619e+01
   5.4000000e+02   6.2652757e+01
   5.4500000e+02   6.2256076e+01
   5.5000000e+02   6.1854601e+01
   5.5500000e+02   6.1455315e+01
   5.6000000e+02   6.1056749e+01
   5.6500000e+02   6.0662042e+01
   5.7000000e+02   6.0274563e+01
   5.7500000e+02   5.9886386e+01
   5.8000000e+02   5.9502900e+01
   5.8500000e+02   5.9121565e+01
   5.9000000e+02   5.8743084e+01
   5.9500000e+02   5.8370001e+01
   6.0000000e+02   5.8001375e+01
   6.0500000e+02   5.7640536e+01
   6.1000000e+02   5.7285972e+01
   6.1500000e+02   5.6939076e+01
   6.2000000e+02   5.6597508e+01
   6.2500000e+02   5.6266491e+01
   6.3000000e+02   5.5936974e+01
   6.3500000e+02   5.5609582e+01
   6.4000000e+02   5.5281567e+01
   6.4500000e+02   5.4954025e+01
   6.5000000e+02   5.4624069e+01
   6.5500000e+02   5.4289215e+01
   6.6000000e+02   5.3954462e+01
   6.6500000e+02   5.3621183e+01
   6.7000000e+02   5.3288963e+01
   6.7500000e+02   5.2963477e+01
   6.8000000e+02   5.2643833e+01
   6.8500000e+02   5.2330427e+01
   6.9000000e+02   5.2027087e+01
   6.9500000e+02   5.1725917e+01
   7.0000000e+02   5.1430498e+01
   7.0500000e+02   5.1141497e+01
   7.1000000e+02   5.0857461e+01
   7.1500000e+02   5.0573189e+01
   7.2000000e+02   5.0293645e+01
   7.2500000e+02   5.0012411e+01
   7.3000000e+02   4.9728471e+01
   7.3500000e+02   4.9446445e+01
   7.4000000e+02   4.9164458e+01
   7.4500000e+02   4.8878084e+01
   7.5000000e+02   4.8593803e+01
   7.5500000e+02   4.8312891e+01
   7.6000000e+02   4.8032909e+01
   7.6500000e+02   4.7755440e+01
   7.7000000e+02   4.7481973e+01
   7.7500000e+02   4.7212082e+01
   7.8000000e+02   4.6946173e+01
   7.8500000e+02   4.6684920e+01
   7.9000000e+02   4.6426527e+01
   7.9500000e+02   4.6174832e+01
   8.0000000e+02   4.5926139e+01


==> data_new/ADF_200_3_60.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1500000e+02   1.0920525e-05
   2.2000000e+02   2.9214718e-05
   2.2500000e+02   1.1162518e-04
   2.3000000e+02   4.9882897e-04
   2.3500000e+02   1.4000561e-03
   2.4000000e+02   4.1417154e-03
   2.4500000e+02   9.1276886e-03
   2.5000000e+02   1.9590069e-02
   2.5500000e+02   4.0448323e-02
   2.6000000e+02   7.4142440e-02
   2.6500000e+02   1.2935360e-01
   2.7000000e+02   2.1288098e-01
   2.7500000e+02   3.2975806e-01
   2.8000000e+02   4.8657180e-01
   2.8500000e+02   6.8743364e-01
   2.9000000e+02   9.3348918e-01
   2.9500000e+02   1.2249189e+00
   3.0000000e+02   1.5542871e+00
   3.0500000e+02   1.9171960e+00
   3.1000000e+02   2.3032940e+00
   3.1500000e+02   2.7106324e+00
   3.2000000e+02   3.1406460e+00
   3.2500000e+02   3.5907805e+00
   3.3000000e+02   4.0771909e+00
   3.3500000e+02   4.6216841e+00
   3.4000000e+02   5.2342775e+00
   3.4500000e+02   5.9454218e+00
   3.5000000e+02   6.7632623e+00
   3.5500000e+02   7.7042264e+00
   3.6000000e+02   8.7724713e+00
   3.6500000e+02   9.9507801e+00
   3.7000000e+02   1.1216222e+01
   3.7500000e+02   1.2536786e+01
   3.8000000e+02   1.3872423e+01
   3.8500000e+02   1.5180551e+01
   3.9000000e+02   1.6420403e+01
   3.9500000e+02   1.7554783e+01
   4.0000000e+02   1.8560165e+01
   4.0500000e+02   1.9416257e+01
   4.1000000e+02   2.0121066e+01
   4.1500000e+02   2.0674241e+01
   4.2000000e+02   2.1086118e+01
   4.2500000e+02   2.1380230e+01
   4.3000000e+02   2.1571639e+01
   4.3500000e+02   2.1684360e+01
   4.4000000e+02   2.1748427e+01
   4.4500000e+02   2.1776715e+01
   4.5000000e+02   2.1802318e+01
   4.5500000e+02   2.1835079e+01
   4.6000000e+02   2.1902498e+01
   4.6500000e+02   2.2026915e+01
   4.7000000e+02   2.2219274e+01
   4.7500000e+02   2.2508568e+01
   4.8000000e+02   2.2909871e+01
   4.8500000e+02   2.3435734e+01
   4.9000000e+02   2.4111141e+01
   4.9500000e+02   2.4939353e+01
   5.0000000e+02   2.5937505e+01
   5.0500000e+02   2.7116485e+01
   5.1000000e+02   2.8457694e+01
   5.1500000e+02   2.9967121e+01
   5.2000000e+02   3.1617166e+01
   5.2500000e+02   3.3396353e+01
   5.3000000e+02   3.5278233e+01
   5.3500000e+02   3.7222598e+01
   5.4000000e+02   3.9207450e+01
   5.4500000e+02   4.1196423e+01
   5.5000000e+02   4.3147291e+01
   5.5500000e+02   4.5036374e+01
   5.6000000e+02   4.6820655e+01
   5.6500000e+02   4.8477146e+01
   5.7000000e+02   4.9984975e+01
   5.7500000e+02   5.1320283e+01
   5.8000000e+02   5.2473989e+01
   5.8500000e+02   5.3444161e+01
   5.9000000e+02   5.4226416e+01
   5.9500000e+02   5.4832138e+01
   6.0000000e+02   5.5270086e+01
   6.0500000e+02   5.5557053e+01
   6.1000000e+02   5.5717369e+01
   6.1500000e+02   5.5765042e+01
   6.2000000e+02   5.5724918e+01
   6.2500000e+02   5.5608796e+01
   6.3000000e+02   5.5434339e+01
   6.3500000e+02   5.5222630e+01
   6.4000000e+02   5.4976382e+01
   6.4500000e+02   5.4709972e+01
   6.5000000e+02   5.4431689e+01
   6.5500000e+02   5.4142971e+01
   6.6000000e+02   5.3851306e+01
   6.6500000e+02   5.3556035e+01
   6.7000000e+02   5.3259913e+01
   6.7500000e+02   5.2961628e+01
   6.8000000e+02   5.2662984e+01
   6.8500000e+02   5.2361981e+01
   6.9000000e+02   5.2060652e+01
   6.9500000e+02   5.1758604e+01
   7.0000000e+02   5.1453774e+01
   7.0500000e+02   5.1147805e+01
   7.1000000e+02   5.0843652e+01
   7.1500000e+02   5.0539980e+01
   7.2000000e+02   5.0238333e+01
   7.2500000e+02   4.9938434e+01
   7.3000000e+02   4.9643230e+01
   7.3500000e+02   4.9351022e+01
   7.4000000e+02   4.9064048e+01
   7.4500000e+02   4.8781786e+01
   7.5000000e+02   4.8501492e+01
   7.5500000e+02   4.8228486e+01
   7.6000000e+02   4.7959656e+01
   7.6500000e+02   4.7696085e+01
   7.7000000e+02   4.7437218e+01
   7.7500000e+02   4.7183505e+01
   7.8000000e+02   4.6933046e+01
   7.8500000e+02   4.6685664e+01
   7.9000000e+02   4.6439994e+01
   7.9500000e+02   4.6195894e+01
   8.0000000e+02   4.5954019e+01


==> data_new/AFD_200.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   1.2071038e-05
   1.7000000e+02   3.2268399e-05
   1.7500000e+02   1.8232383e-04
   1.8000000e+02   6.7312173e-04
   1.8500000e+02   2.4351160e-03
   1.9000000e+02   7.4968399e-03
   1.9500000e+02   1.7152519e-02
   2.0000000e+02   3.7392549e-02
   2.0500000e+02   7.1038569e-02
   2.1000000e+02   1.2767636e-01
   2.1500000e+02   2.1711322e-01
   2.2000000e+02   3.4312958e-01
   2.2500000e+02   5.1616140e-01
   2.3000000e+02   7.4384842e-01
   2.3500000e+02   1.0257959e+00
   2.4000000e+02   1.3690443e+00
   2.4500000e+02   1.7706299e+00
   2.5000000e+02   2.2325959e+00
   2.5500000e+02   2.7612294e+00
   2.6000000e+02   3.3486298e+00
   2.6500000e+02   4.0136223e+00
   2.7000000e+02   4.7704223e+00
   2.7500000e+02   5.6237450e+00
   2.8000000e+02   6.6013585e+00
   2.8500000e+02   7.7071516e+00
   2.9000000e+02   8.9525901e+00
   2.9500000e+02   1.0329370e+01
   3.0000000e+02   1.1813360e+01
   3.0500000e+02   1.3371836e+01
   3.1000000e+02   1.4955936e+01
   3.1500000e+02   1.6517474e+01
   3.2000000e+02   1.8005798e+01
   3.2500000e+02   1.9371406e+01
   3.3000000e+02   2.0580940e+01
   3.3500000e+02   2.1614690e+01
   3.4000000e+02   2.2462059e+01
   3.4500000e+02   2.3132781e+01
   3.5000000e+02   2.3645106e+01
   3.5500000e+02   2.4031158e+01
   3.6000000e+02   2.4331786e+01
   3.6500000e+02   2.4575453e+01
   3.7000000e+02   2.4812537e+01
   3.7500000e+02   2.5094058e+01
   3.8000000e+02   2.5441180e+01
   3.8500000e+02   2.5907659e+01
   3.9000000e+02   2.6509268e+01
   3.9500000e+02   2.7291236e+01
   4.0000000e+02   2.8279413e+01
   4.0500000e+02   2.9473378e+01
   4.1000000e+02   3.0896476e+01
   4.1500000e+02   3.2529502e+01
   4.2000000e+02   3.4376000e+01
   4.2500000e+02   3.6419142e+01
   4.3000000e+02   3.8618379e+01
   4.3500000e+02   4.0942495e+01
   4.4000000e+02   4.3354930e+01
   4.4500000e+02   4.5796035e+01
   4.5000000e+02   4.8220227e+01
   4.5500000e+02   5.0576519e+01
   4.6000000e+02   5.2820597e+01
   4.6500000e+02   5.4906717e+01
   4.7000000e+02   5.6794131e+01
   4.7500000e+02   5.8458686e+01
   4.8000000e+02   5.9888492e+01
   4.8500000e+02   6.1068186e+01
   4.9000000e+02   6.2007844e+01
   4.9500000e+02   6.2715140e+01
   5.0000000e+02   6.3210924e+01
   5.0500000e+02   6.3525282e+01
   5.1000000e+02   6.3677858e+01
   5.1500000e+02   6.3701490e+01
   5.2000000e+02   6.3613473e+01
   5.2500000e+02   6.3439679e+01
   5.3000000e+02   6.3198719e+01
   5.3500000e+02   6.2908010e+01
   5.4000000e+02   6.2578087e+01
   5.4500000e+02   6.2227151e+01
   5.5000000e+02   6.1859041e+01
   5.5500000e+02   6.1479222e+01
   5.6000000e+02   6.1093031e+01
   5.6500000e+02   6.0703870e+01
   5.7000000e+02   6.0315783e+01
   5.7500000e+02   5.9929918e+01
   5.8000000e+02   5.9546717e+01
   5.8500000e+02   5.9166164e+01
   5.9000000e+02   5.8790998e+01
   5.9500000e+02   5.8422111e+01
   6.0000000e+02   5.8055363e+01
   6.0500000e+02   5.7693889e+01
   6.1000000e+02   5.7336348e+01
   6.1500000e+02   5.6981748e+01
   6.2000000e+02   5.6631821e+01
   6.2500000e+02   5.6284300e+01
   6.3000000e+02   5.5942256e+01
   6.3500000e+02   5.5601836e+01
   6.4000000e+02   5.5265093e+01
   6.4500000e+02   5.4929306e+01
   6.5000000e+02   5.4596832e+01
   6.5500000e+02   5.4270470e+01
   6.6000000e+02   5.3948618e+01
   6.6500000e+02   5.3633281e+01
   6.7000000e+02   5.3322315e+01
   6.7500000e+02   5.3015982e+01
   6.8000000e+02   5.2711709e+01
   6.8500000e+02   5.2408863e+01
   6.9000000e+02   5.2105433e+01
   6.9500000e+02   5.1802092e+01
   7.0000000e+02   5.1500196e+01
   7.0500000e+02   5.1198547e+01
   7.1000000e+02   5.0898770e+01
   7.1500000e+02   5.0604157e+01
   7.2000000e+02   5.0310288e+01
   7.2500000e+02   5.0021039e+01
   7.3000000e+02   4.9731987e+01
   7.3500000e+02   4.9445960e+01
   7.4000000e+02   4.9160674e+01
   7.4500000e+02   4.8878088e+01
   7.5000000e+02   4.8597273e+01
   7.5500000e+02   4.8318566e+01
   7.6000000e+02   4.8044013e+01
   7.6500000e+02   4.7773372e+01
   7.7000000e+02   4.7507104e+01
   7.7500000e+02   4.7244621e+01
   7.8000000e+02   4.6986407e+01
   7.8500000e+02   4.6731289e+01
   7.9000000e+02   4.6478624e+01
   7.9500000e+02   4.6227973e+01
   8.0000000e+02   4.5979915e+01


==> data_new/AFD_250.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1500000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   4.2448788e-05
   2.3500000e+02   8.2044112e-05
   2.4000000e+02   2.5593928e-04
   2.4500000e+02   5.9284671e-04
   2.5000000e+02   1.6495184e-03
   2.5500000e+02   4.6897690e-03
   2.6000000e+02   1.0660501e-02
   2.6500000e+02   2.3163723e-02
   2.7000000e+02   4.7173948e-02
   2.7500000e+02   8.4831006e-02
   2.8000000e+02   1.4473108e-01
   2.8500000e+02   2.3055279e-01
   2.9000000e+02   3.5110091e-01
   2.9500000e+02   5.1203643e-01
   3.0000000e+02   7.1201153e-01
   3.0500000e+02   9.5493578e-01
   3.1000000e+02   1.2359680e+00
   3.1500000e+02   1.5521134e+00
   3.2000000e+02   1.8960608e+00
   3.2500000e+02   2.2578332e+00
   3.3000000e+02   2.6365010e+00
   3.3500000e+02   3.0322482e+00
   3.4000000e+02   3.4391659e+00
   3.4500000e+02   3.8770330e+00
   3.5000000e+02   4.3510855e+00
   3.5500000e+02   4.8874076e+00
   3.6000000e+02   5.5103733e+00
   3.6500000e+02   6.2259556e+00
   3.7000000e+02   7.0573304e+00
   3.7500000e+02   8.0126331e+00
   3.8000000e+02   9.0800857e+00
   3.8500000e+02   1.0248364e+01
   3.9000000e+02   1.1491534e+01
   3.9500000e+02   1.2777367e+01
   4.0000000e+02   1.4067411e+01
   4.0500000e+02   1.5315783e+01
   4.1000000e+02   1.6484567e+01
   4.1500000e+02   1.7538833e+01
   4.2000000e+02   1.8454311e+01
   4.2500000e+02   1.9220855e+01
   4.3000000e+02   1.9831227e+01
   4.3500000e+02   2.0295278e+01
   4.4000000e+02   2.0633381e+01
   4.4500000e+02   2.0854438e+01
   4.5000000e+02   2.0988912e+01
   4.5500000e+02   2.1053111e+01
   4.6000000e+02   2.1074086e+01
   4.6500000e+02   2.1074518e+01
   4.7000000e+02   2.1066201e+01
   4.7500000e+02   2.1069340e+01
   4.8000000e+02   2.1106504e+01
   4.8500000e+02   2.1182611e+01
   4.9000000e+02   2.1319561e+01
   4.9500000e+02   2.1525367e+01
   5.0000000e+02   2.1824625e+01
   5.0500000e+02   2.2236211e+01
   5.1000000e+02   2.2764200e+01
   5.1500000e+02   2.3433718e+01
   5.2000000e+02   2.4242983e+01
   5.2500000e+02   2.5209454e+01
   5.3000000e+02   2.6341677e+01
   5.3500000e+02   2.7624753e+01
   5.4000000e+02   2.9060812e+01
   5.4500000e+02   3.0644592e+01
   5.5000000e+02   3.2343693e+01
   5.5500000e+02   3.4143898e+01
   5.6000000e+02   3.6009855e+01
   5.6500000e+02   3.7919135e+01
   5.7000000e+02   3.9835772e+01
   5.7500000e+02   4.1716269e+01
   5.8000000e+02   4.3531451e+01
   5.8500000e+02   4.5250541e+01
   5.9000000e+02   4.6840355e+01
   5.9500000e+02   4.8282510e+01
   6.0000000e+02   4.9556696e+01
   6.0500000e+02   5.0658989e+01
   6.1000000e+02   5.1586160e+01
   6.1500000e+02   5.2340066e+01
   6.2000000e+02   5.2934495e+01
   6.2500000e+02   5.3371883e+01
   6.3000000e+02   5.3670800e+01
   6.3500000e+02   5.3851801e+01
   6.4000000e+02   5.3926580e+01
   6.4500000e+02   5.3909847e+01
   6.5000000e+02   5.3827558e+01
   6.5500000e+02   5.3686905e+01
   6.6000000e+02   5.3502763e+01
   6.6500000e+02   5.3285337e+01
   6.7000000e+02   5.3043915e+01
   6.7500000e+02   5.2788167e+01
   6.8000000e+02   5.2517424e+01
   6.8500000e+02   5.2238646e+01
   6.9000000e+02   5.1953229e+01
   6.9500000e+02   5.1661960e+01
   7.0000000e+02   5.1368256e+01
   7.0500000e+02   5.1071273e+01
   7.1000000e+02   5.0775537e+01
   7.1500000e+02   5.0481318e+01
   7.2000000e+02   5.0190466e+01
   7.2500000e+02   4.9905185e+01
   7.3000000e+02   4.9625604e+01
   7.3500000e+02   4.9350300e+01
   7.4000000e+02   4.9080390e+01
   7.4500000e+02   4.8815431e+01
   7.5000000e+02   4.8551335e+01
   7.5500000e+02   4.8289288e+01
   7.6000000e+02   4.8027729e+01
   7.6500000e+02   4.7765350e+01
   7.7000000e+02   4.7503232e+01
   7.7500000e+02   4.7241295e+01
   7.8000000e+02   4.6980898e+01
   7.8500000e+02   4.6721592e+01
   7.9000000e+02   4.6464797e+01
   7.9500000e+02   4.6210788e+01
   8.0000000e+02   4.5958806e+01


==> data_new/AFD_300.dat <==
   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1500000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.3500000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.4500000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.5500000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.6500000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.7500000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.8500000e+02   9.6012663e-06
   2.9000000e+02   2.5707736e-05
   2.9500000e+02   7.9438972e-05
   3.0000000e+02   2.7691255e-04
   3.0500000e+02   8.2471301e-04
   3.1000000e+02   1.8293132e-03
   3.1500000e+02   4.2044964e-03
   3.2000000e+02   9.8924518e-03
   3.2500000e+02   1.9856711e-02
   3.3000000e+02   3.8492940e-02
   3.3500000e+02   7.0574096e-02
   3.4000000e+02   1.1821100e-01
   3.4500000e+02   1.8997267e-01
   3.5000000e+02   2.8971032e-01
   3.5500000e+02   4.2202885e-01
   3.6000000e+02   5.9064606e-01
   3.6500000e+02   7.9515721e-01
   3.7000000e+02   1.0345799e+00
   3.7500000e+02   1.3039723e+00
   3.8000000e+02   1.5938773e+00
   3.8500000e+02   1.8971036e+00
   3.9000000e+02   2.2026584e+00
   3.9500000e+02   2.5037045e+00
   4.0000000e+02   2.7972758e+00
   4.0500000e+02   3.0800114e+00
   4.1000000e+02   3.3604363e+00
   4.1500000e+02   3.6429876e+00
   4.2000000e+02   3.9477044e+00
   4.2500000e+02   4.2958186e+00
   4.3000000e+02   4.6986833e+00
   4.3500000e+02   5.1835524e+00
   4.4000000e+02   5.7665144e+00
   4.4500000e+02   6.4523966e+00
   4.5000000e+02   7.2487713e+00
   4.5500000e+02   8.1476713e+00
   4.6000000e+02   9.1360254e+00
   4.6500000e+02   1.0193079e+01
   4.7000000e+02   1.1287605e+01
   4.7500000e+02   1.2386567e+01
   4.8000000e+02   1.3458947e+01
   4.8500000e+02   1.4470202e+01
   4.9000000e+02   1.5394076e+01
   4.9500000e+02   1.6209324e+01
   5.0000000e+02   1.6907698e+01
   5.0500000e+02   1.7483323e+01
   5.1000000e+02   1.7939030e+01
   5.1500000e+02   1.8286278e+01
   5.2000000e+02   1.8532593e+01
   5.2500000e+02   1.8694272e+01
   5.3000000e+02   1.8787489e+01
   5.3500000e+02   1.8821824e+01
   5.4000000e+02   1.8811529e+01
   5.4500000e+02   1.8772492e+01
   5.5000000e+02   1.8711941e+01
   5.5500000e+02   1.8643230e+01
   5.6000000e+02   1.8571762e+01
   5.6500000e+02   1.8504689e+01
   5.7000000e+02   1.8452402e+01
   5.7500000e+02   1.8418234e+01
   5.8000000e+02   1.8412722e+01
   5.8500000e+02   1.8447382e+01
   5.9000000e+02   1.8528564e+01
   5.9500000e+02   1.8669458e+01
   6.0000000e+02   1.8872867e+01
   6.0500000e+02   1.9158476e+01
   6.1000000e+02   1.9536499e+01
   6.1500000e+02   2.0007219e+01
   6.2000000e+02   2.0587996e+01
   6.2500000e+02   2.1272773e+01
   6.3000000e+02   2.2075535e+01
   6.3500000e+02   2.2999058e+01
   6.4000000e+02   2.4031381e+01
   6.4500000e+02   2.5179645e+01
   6.5000000e+02   2.6436164e+01
   6.5500000e+02   2.7781884e+01
   6.6000000e+02   2.9214382e+01
   6.6500000e+02   3.0708456e+01
   6.7000000e+02   3.2248826e+01
   6.7500000e+02   3.3814759e+01
   6.8000000e+02   3.5374698e+01
   6.8500000e+02   3.6902923e+01
   6.9000000e+02   3.8377956e+01
   6.9500000e+02   3.9772385e+01
   7.0000000e+02   4.1069152e+01
   7.0500000e+02   4.2248831e+01
   7.1000000e+02   4.3303808e+01
   7.1500000e+02   4.4229769e+01
   7.2000000e+02   4.5021022e+01
   7.2500000e+02   4.5684768e+01
   7.3000000e+02   4.6216141e+01
   7.3500000e+02   4.6628498e+01
   7.4000000e+02   4.6931604e+01
   7.4500000e+02   4.7130756e+01
   7.5000000e+02   4.7241935e+01
   7.5500000e+02   4.7280803e+01
   7.6000000e+02   4.7247985e+01
   7.6500000e+02   4.7165004e+01
   7.7000000e+02   4.7039130e+01
   7.7500000e+02   4.6880306e+01
   7.8000000e+02   4.6698416e+01
   7.8500000e+02   4.6498808e+01
   7.9000000e+02   4.6285454e+01
   7.9500000e+02   4.6064244e+01
   8.0000000e+02   4.5837631e+01


==> data_new/Pcov1.dat <==
   1.0000000e+02   1.0000000e+00
   1.0100000e+02   1.0000000e+00
   1.0200000e+02   1.0000000e+00
   1.0300000e+02   1.0000000e+00
   1.0400000e+02   1.0000000e+00
   1.0500000e+02   1.0000000e+00
   1.0600000e+02   1.0000000e+00
   1.0700000e+02   1.0000000e+00
   1.0800000e+02   1.0000000e+00
   1.0900000e+02   1.0000000e+00
   1.1000000e+02   9.9999999e-01
   1.1100000e+02   9.9999999e-01
   1.1200000e+02   9.9999998e-01
   1.1300000e+02   9.9999997e-01
   1.1400000e+02   9.9999996e-01
   1.1500000e+02   9.9999994e-01
   1.1600000e+02   9.9999990e-01
   1.1700000e+02   9.9999984e-01
   1.1800000e+02   9.9999975e-01
   1.1900000e+02   9.9999961e-01
   1.2000000e+02   9.9999941e-01
   1.2100000e+02   9.9999910e-01
   1.2200000e+02   9.9999864e-01
   1.2300000e+02   9.9999797e-01
   1.2400000e+02   9.9999699e-01
   1.2500000e+02   9.9999557e-01
   1.2600000e+02   9.9999353e-01
   1.2700000e+02   9.9999063e-01
   1.2800000e+02   9.9998653e-01
   1.2900000e+02   9.9998079e-01
   1.3000000e+02   9.9997280e-01
   1.3100000e+02   9.9996177e-01
   1.3200000e+02   9.9994665e-01
   1.3300000e+02   9.9992609e-01
   1.3400000e+02   9.9989832e-01
   1.3500000e+02   9.9986111e-01
   1.3600000e+02   9.9981158e-01
   1.3700000e+02   9.9974613e-01
   1.3800000e+02   9.9966027e-01
   1.3900000e+02   9.9954841e-01
   1.4000000e+02   9.9940369e-01
   1.4100000e+02   9.9921774e-01
   1.4200000e+02   9.9898043e-01
   1.4300000e+02   9.9867964e-01
   1.4400000e+02   9.9830091e-01
   1.4500000e+02   9.9782722e-01
   1.4600000e+02   9.9723866e-01
   1.4700000e+02   9.9651211e-01
   1.4800000e+02   9.9562103e-01
   1.4900000e+02   9.9453514e-01
   1.5000000e+02   9.9322025e-01
   1.5100000e+02   9.9163811e-01
   1.5200000e+02   9.8974625e-01
   1.5300000e+02   9.8749806e-01
   1.5400000e+02   9.8484282e-01
   1.5500000e+02   9.8172593e-01
   1.5600000e+02   9.7808921e-01
   1.5700000e+02   9.7387140e-01
   1.5800000e+02   9.6900872e-01
   1.5900000e+02   9.6343562e-01
   1.6000000e+02   9.5708569e-01
   1.6100000e+02   9.4989263e-01
   1.6200000e+02   9.4179143e-01
   1.6300000e+02   9.3271957e-01
   1.6400000e+02   9.2261836e-01
   1.6500000e+02   9.1143430e-01
   1.6600000e+02   8.9912048e-01
   1.6700000e+02   8.8563793e-01
   1.6800000e+02   8.7095693e-01
   1.6900000e+02   8.5505828e-01
   1.7000000e+02   8.3793430e-01
   1.7100000e+02   8.1958981e-01
   1.7200000e+02   8.0004281e-01
   1.7300000e+02   7.7932493e-01
   1.7400000e+02   7.5748166e-01
   1.7500000e+02   7.3457229e-01
   1.7600000e+02   7.1066950e-01
   1.7700000e+02   6.8585879e-01
   1.7800000e+02   6.6023749e-01
   1.7900000e+02   6.3391364e-01
   1.8000000e+02   6.0700453e-01
   1.8100000e+02   5.7963509e-01
   1.8200000e+02   5.5193612e-01
   1.8300000e+02   5.2404235e-01
   1.8400000e+02   4.9609051e-01
   1.8500000e+02   4.6821725e-01
   1.8600000e+02   4.4055723e-01
   1.8700000e+02   4.1324115e-01
   1.8800000e+02   3.8639398e-01
   1.8900000e+02   3.6013330e-01
   1.9000000e+02   3.3456784e-01
   1.9100000e+02   3.0979627e-01
   1.9200000e+02   2.8590614e-01
   1.9300000e+02   2.6297318e-01
   1.9400000e+02   2.4106076e-01
   1.9500000e+02   2.2021966e-01
   1.9600000e+02   2.0048805e-01
   1.9700000e+02   1.8189176e-01
   1.9800000e+02   1.6444464e-01
   1.9900000e+02   1.4814926e-01
   2.0000000e+02   1.3299764e-01
   2.0100000e+02   1.1897216e-01
   2.0200000e+02   1.0604658e-01
   2.0300000e+02   9.4187097e-02
   2.0400000e+02   8.3353474e-02
   2.0500000e+02   7.3500137e-02
   2.0600000e+02   6.4577294e-02
   2.0700000e+02   5.6531997e-02
   2.0800000e+02   4.9309154e-02
   2.0900000e+02   4.2852470e-02
   2.1000000e+02   3.7105298e-02
   2.1100000e+02   3.2011408e-02
   2.1200000e+02   2.7515647e-02
   2.1300000e+02   2.3564508e-02
   2.1400000e+02   2.0106596e-02
   2.1500000e+02   1.7093002e-02
   2.1600000e+02   1.4477583e-02
   2.1700000e+02   1.2217159e-02
   2.1800000e+02   1.0271632e-02
   2.1900000e+02   8.6040445e-03
   2.2000000e+02   7.1805681e-03
   2.2100000e+02   5.9704501e-03
   2.2200000e+02   4.9459161e-03
   2.2300000e+02   4.0820395e-03
   2.2400000e+02   3.3565876e-03
   2.2500000e+02   2.7498482e-03
   2.2600000e+02   2.2444457e-03
   2.2700000e+02   1.8251516e-03
   2.2800000e+02   1.4786935e-03
   2.2900000e+02   1.1935667e-03
   2.3000000e+02   9.5985269e-04
   2.3100000e+02   7.6904537e-04
   2.3200000e+02   6.1388779e-04
   2.3300000e+02   4.8822038e-04
   2.3400000e+02   3.8684144e-04
   2.3500000e+02   3.0538000e-04
   2.3600000e+02   2.4018125e-04
   2.3700000e+02   1.8820405e-04
   2.3800000e+02   1.4693007e-04
   2.3900000e+02   1.1428382e-04
   2.4000000e+02   8.8562890e-05
   2.4100000e+02   6.8377366e-05
   2.4200000e+02   5.2597751e-05
   2.4300000e+02   4.0310379e-05
   2.4400000e+02   3.0779548e-05
   2.4500000e+02   2.3415530e-05
   2.4600000e+02   1.7747735e-05
   2.4700000e+02   1.3402318e-05
   2.4800000e+02   1.0083604e-05
   2.4900000e+02   7.5587751e-06
   2.5000000e+02   5.6453099e-06
   2.5100000e+02   4.2007401e-06
   2.5200000e+02   3.1143434e-06
   2.5300000e+02   2.3004396e-06
   2.5400000e+02   1.6930113e-06
   2.5500000e+02   1.2414084e-06
   2.5600000e+02   9.0693533e-07
   2.5700000e+02   6.6015504e-07
   2.5800000e+02   4.7876751e-07
   2.5900000e+02   3.4595028e-07
   2.6000000e+02   2.4906583e-07
   2.6100000e+02   1.7865998e-07
   2.6200000e+02   1.2768925e-07
   2.6300000e+02   9.0927764e-08
   2.6400000e+02   6.4514171e-08
   2.6500000e+02   4.5606994e-08
   2.6600000e+02   3.2123791e-08
   2.6700000e+02   2.2544598e-08
   2.6800000e+02   1.5764488e-08
   2.6900000e+02   1.0983489e-08
   2.7000000e+02   7.6247427e-09
   2.7100000e+02   5.2739486e-09
   2.7200000e+02   3.6347439e-09
   2.7300000e+02   2.4959760e-09
   2.7400000e+02   1.7078002e-09
   2.7500000e+02   1.1643010e-09
   2.7600000e+02   7.9090886e-10
   2.7700000e+02   5.3533062e-10
   2.7800000e+02   3.6103863e-10
   2.7900000e+02   2.4261781e-10
   2.8000000e+02   1.6245408e-10
   2.8100000e+02   1.0838745e-10
   2.8200000e+02   7.2055866e-11
   2.8300000e+02   4.7731288e-11
   2.8400000e+02   3.1505181e-11
   2.8500000e+02   2.0720840e-11
   2.8600000e+02   1.3579407e-11
   2.8700000e+02   8.8675557e-12
   2.8800000e+02   5.7700324e-12
   2.8900000e+02   3.7411521e-12
   2.9000000e+02   2.4170566e-12
   2.9100000e+02   1.5560523e-12
   2.9200000e+02   9.9820364e-13
   2.9300000e+02   6.3807705e-13
   2.9400000e+02   4.0643184e-13
   2.9500000e+02   2.5796728e-13
   2.9600000e+02   1.6315684e-13
   2.9700000e+02   1.0282805e-13
   2.9800000e+02   6.4578064e-14
   2.9900000e+02   4.0413576e-14
   3.0000000e+02   2.5202285e-14
   3.0100000e+02   1.5661182e-14
   3.0200000e+02   9.6980353e-15
   3.0300000e+02   5.9844131e-15
   3.0400000e+02   3.6798989e-15
   3.0500000e+02   2.2549213e-15
   3.0600000e+02   1.3768821e-15
   3.0700000e+02   8.3775505e-16
   3.0800000e+02   5.0784175e-16
   3.0900000e+02   3.0662893e-16
   3.1000000e+02   1.8437000e-16
   3.1100000e+02   1.1025876e-16
   3.1200000e+02   6.5486974e-17
   3.1300000e+02   3.8574160e-17
   3.1400000e+02   2.2442929e-17
   3.1500000e+02   1.2856721e-17
   3.1600000e+02   7.2248467e-18
   3.1700000e+02   3.9338531e-18
   3.1800000e+02   2.0656213e-18
   3.1900000e+02   1.0305150e-18
   3.2000000e+02   4.8910363e-19
   3.2100000e+02   2.0609105e-19
   3.2200000e+02   6.8727836e-20
   3.2300000e+02   2.4395912e-20
   3.2400000e+02   0.0000000e+00
   3.2500000e+02   0.0000000e+00
   3.2600000e+02   0.0000000e+00
   3.2700000e+02   0.0000000e+00
   3.2800000e+02   0.0000000e+00
   3.2900000e+02   0.0000000e+00
   3.3000000e+02   0.0000000e+00
   3.3100000e+02   0.0000000e+00
   3.3200000e+02   0.0000000e+00
   3.3300000e+02   0.0000000e+00
   3.3400000e+02   0.0000000e+00
   3.3500000e+02   0.0000000e+00
   3.3600000e+02   0.0000000e+00
   3.3700000e+02   0.0000000e+00
   3.3800000e+02   0.0000000e+00
   3.3900000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.4100000e+02   0.0000000e+00
   3.4200000e+02   0.0000000e+00
   3.4300000e+02   0.0000000e+00
   3.4400000e+02   0.0000000e+00
   3.4500000e+02   0.0000000e+00
   3.4600000e+02   0.0000000e+00
   3.4700000e+02   0.0000000e+00
   3.4800000e+02   0.0000000e+00
   3.4900000e+02   0.0000000e+00
   3.5000000e+02   0.0000000e+00
   3.5100000e+02   0.0000000e+00
   3.5200000e+02   0.0000000e+00
   3.5300000e+02   0.0000000e+00
   3.5400000e+02   0.0000000e+00
   3.5500000e+02   0.0000000e+00
   3.5600000e+02   0.0000000e+00
   3.5700000e+02   0.0000000e+00
   3.5800000e+02   0.0000000e+00
   3.5900000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.6100000e+02   0.0000000e+00
   3.6200000e+02   0.0000000e+00
   3.6300000e+02   0.0000000e+00
   3.6400000e+02   0.0000000e+00
   3.6500000e+02   0.0000000e+00
   3.6600000e+02   0.0000000e+00
   3.6700000e+02   0.0000000e+00
   3.6800000e+02   0.0000000e+00
   3.6900000e+02   0.0000000e+00
   3.7000000e+02   0.0000000e+00
   3.7100000e+02   0.0000000e+00
   3.7200000e+02   0.0000000e+00
   3.7300000e+02   0.0000000e+00
   3.7400000e+02   0.0000000e+00
   3.7500000e+02   0.0000000e+00
   3.7600000e+02   0.0000000e+00
   3.7700000e+02   0.0000000e+00
   3.7800000e+02   0.0000000e+00
   3.7900000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   3.8100000e+02   0.0000000e+00
   3.8200000e+02   0.0000000e+00
   3.8300000e+02   0.0000000e+00
   3.8400000e+02   0.0000000e+00
   3.8500000e+02   0.0000000e+00
   3.8600000e+02   0.0000000e+00
   3.8700000e+02   0.0000000e+00
   3.8800000e+02   0.0000000e+00
   3.8900000e+02   0.0000000e+00
   3.9000000e+02   0.0000000e+00
   3.9100000e+02   0.0000000e+00
   3.9200000e+02   0.0000000e+00
   3.9300000e+02   0.0000000e+00
   3.9400000e+02   0.0000000e+00
   3.9500000e+02   0.0000000e+00
   3.9600000e+02   0.0000000e+00
   3.9700000e+02   0.0000000e+00
   3.9800000e+02   0.0000000e+00
   3.9900000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00


==> data_new/Pcov2.dat <==
   1.0000000e+02   1.0000000e+00
   1.0100000e+02   1.0000000e+00
   1.0200000e+02   1.0000000e+00
   1.0300000e+02   1.0000000e+00
   1.0400000e+02   1.0000000e+00
   1.0500000e+02   1.0000000e+00
   1.0600000e+02   1.0000000e+00
   1.0700000e+02   1.0000000e+00
   1.0800000e+02   1.0000000e+00
   1.0900000e+02   1.0000000e+00
   1.1000000e+02   1.0000000e+00
   1.1100000e+02   1.0000000e+00
   1.1200000e+02   1.0000000e+00
   1.1300000e+02   1.0000000e+00
   1.1400000e+02   1.0000000e+00
   1.1500000e+02   1.0000000e+00
   1.1600000e+02   1.0000000e+00
   1.1700000e+02   1.0000000e+00
   1.1800000e+02   1.0000000e+00
   1.1900000e+02   1.0000000e+00
   1.2000000e+02   1.0000000e+00
   1.2100000e+02   1.0000000e+00
   1.2200000e+02   1.0000000e+00
   1.2300000e+02   1.0000000e+00
   1.2400000e+02   1.0000000e+00
   1.2500000e+02   1.0000000e+00
   1.2600000e+02   1.0000000e+00
   1.2700000e+02   1.0000000e+00
   1.2800000e+02   1.0000000e+00
   1.2900000e+02   1.0000000e+00
   1.3000000e+02   1.0000000e+00
   1.3100000e+02   1.0000000e+00
   1.3200000e+02   1.0000000e+00
   1.3300000e+02   1.0000000e+00
   1.3400000e+02   1.0000000e+00
   1.3500000e+02   1.0000000e+00
   1.3600000e+02   1.0000000e+00
   1.3700000e+02   1.0000000e+00
   1.3800000e+02   1.0000000e+00
   1.3900000e+02   1.0000000e+00
   1.4000000e+02   1.0000000e+00
   1.4100000e+02   1.0000000e+00
   1.4200000e+02   1.0000000e+00
   1.4300000e+02   1.0000000e+00
   1.4400000e+02   1.0000000e+00
   1.4500000e+02   1.0000000e+00
   1.4600000e+02   1.0000000e+00
   1.4700000e+02   1.0000000e+00
   1.4800000e+02   1.0000000e+00
   1.4900000e+02   1.0000000e+00
   1.5000000e+02   1.0000000e+00
   1.5100000e+02   1.0000000e+00
   1.5200000e+02   1.0000000e+00
   1.5300000e+02   1.0000000e+00
   1.5400000e+02   1.0000000e+00
   1.5500000e+02   1.0000000e+00
   1.5600000e+02   1.0000000e+00
   1.5700000e+02   1.0000000e+00
   1.5800000e+02   1.0000000e+00
   1.5900000e+02   1.0000000e+00
   1.6000000e+02   1.0000000e+00
   1.6100000e+02   1.0000000e+00
   1.6200000e+02   1.0000000e+00
   1.6300000e+02   1.0000000e+00
   1.6400000e+02   1.0000000e+00
   1.6500000e+02   1.0000000e+00
   1.6600000e+02   1.0000000e+00
   1.6700000e+02   1.0000000e+00
   1.6800000e+02   1.0000000e+00
   1.6900000e+02   1.0000000e+00
   1.7000000e+02   1.0000000e+00
   1.7100000e+02   1.0000000e+00
   1.7200000e+02   1.0000000e+00
   1.7300000e+02   1.0000000e+00
   1.7400000e+02   1.0000000e+00
   1.7500000e+02   1.0000000e+00
   1.7600000e+02   1.0000000e+00
   1.7700000e+02   1.0000000e+00
   1.7800000e+02   1.0000000e+00
   1.7900000e+02   1.0000000e+00
   1.8000000e+02   1.0000000e+00
   1.8100000e+02   1.0000000e+00
   1.8200000e+02   1.0000000e+00
   1.8300000e+02   9.9999999e-01
   1.8400000e+02   9.9999999e-01
   1.8500000e+02   9.9999999e-01
   1.8600000e+02   9.9999998e-01
   1.8700000e+02   9.9999997e-01
   1.8800000e+02   9.9999995e-01
   1.8900000e+02   9.9999992e-01
   1.9000000e+02   9.9999988e-01
   1.9100000e+02   9.9999981e-01
   1.9200000e+02   9.9999971e-01
   1.9300000e+02   9.9999957e-01
   1.9400000e+02   9.9999935e-01
   1.9500000e+02   9.9999904e-01
   1.9600000e+02   9.9999859e-01
   1.9700000e+02   9.9999794e-01
   1.9800000e+02   9.9999700e-01
   1.9900000e+02   9.9999567e-01
   2.0000000e+02   9.9999379e-01
   2.0100000e+02   9.9999116e-01
   2.0200000e+02   9.9998750e-01
   2.0300000e+02   9.9998244e-01
   2.0400000e+02   9.9997548e-01
   2.0500000e+02   9.9996600e-01
   2.0600000e+02   9.9995315e-01
   2.0700000e+02   9.9993585e-01
   2.0800000e+02   9.9991273e-01
   2.0900000e+02   9.9988202e-01
   2.1000000e+02   9.9984149e-01
   2.1100000e+02   9.9978835e-01
   2.1200000e+02   9.9971914e-01
   2.1300000e+02   9.9962955e-01
   2.1400000e+02   9.9951431e-01
   2.1500000e+02   9.9936703e-01
   2.1600000e+02   9.9917996e-01
   2.1700000e+02   9.9894383e-01
   2.1800000e+02   9.9864758e-01
   2.1900000e+02   9.9827820e-01
   2.2000000e+02   9.9782042e-01
   2.2100000e+02   9.9725649e-01
   2.2200000e+02   9.9656595e-01
   2.2300000e+02   9.9572538e-01
   2.2400000e+02   9.9470823e-01
   2.2500000e+02   9.9348458e-01
   2.2600000e+02   9.9202107e-01
   2.2700000e+02   9.9028077e-01
   2.2800000e+02   9.8822316e-01
   2.2900000e+02   9.8580421e-01
   2.3000000e+02   9.8297651e-01
   2.3100000e+02   9.7968949e-01
   2.3200000e+02   9.7588977e-01
   2.3300000e+02   9.7152164e-01
   2.3400000e+02   9.6652754e-01
   2.3500000e+02   9.6084883e-01
   2.3600000e+02   9.5442650e-01
   2.3700000e+02   9.4720207e-01
   2.3800000e+02   9.3911858e-01
   2.3900000e+02   9.3012159e-01
   2.4000000e+02   9.2016034e-01
   2.4100000e+02   9.0918880e-01
   2.4200000e+02   8.9716685e-01
   2.4300000e+02   8.8406139e-01
   2.4400000e+02   8.6984737e-01
   2.4500000e+02   8.5450880e-01
   2.4600000e+02   8.3803958e-01
   2.4700000e+02   8.2044425e-01
   2.4800000e+02   8.0173854e-01
   2.4900000e+02   7.8194975e-01
   2.5000000e+02   7.6111691e-01
   2.5100000e+02   7.3929078e-01
   2.5200000e+02   7.1653354e-01
   2.5300000e+02   6.9291830e-01
   2.5400000e+02   6.6852844e-01
   2.5500000e+02   6.4345668e-01
   2.5600000e+02   6.1780396e-01
   2.5700000e+02   5.9167823e-01
   2.5800000e+02   5.6519302e-01
   2.5900000e+02   5.3846591e-01
   2.6000000e+02   5.1161702e-01
   2.6100000e+02   4.8476734e-01
   2.6200000e+02   4.5803714e-01
   2.6300000e+02   4.3154437e-01
   2.6400000e+02   4.0540315e-01
   2.6500000e+02   3.7972237e-01
   2.6600000e+02   3.5460438e-01
   2.6700000e+02   3.3014385e-01
   2.6800000e+02   3.0642681e-01
   2.6900000e+02   2.8352983e-01
   2.7000000e+02   2.6151946e-01
   2.7100000e+02   2.4045183e-01
   2.7200000e+02   2.2037239e-01
   2.7300000e+02   2.0131594e-01
   2.7400000e+02   1.8330676e-01
   2.7500000e+02   1.6635894e-01
   2.7600000e+02   1.5047687e-01
   2.7700000e+02   1.3565578e-01
   2.7800000e+02   1.2188248e-01
   2.7900000e+02   1.0913616e-01
   2.8000000e+02   9.7389203e-02
   2.8100000e+02   8.6608075e-02
   2.8200000e+02   7.6754261e-02
   2.8300000e+02   6.7785147e-02
   2.8400000e+02   5.9654921e-02
   2.8500000e+02   5.2315421e-02
   2.8600000e+02   4.5716946e-02
   2.8700000e+02   3.9809006e-02
   2.8800000e+02   3.4541004e-02
   2.8900000e+02   2.9862845e-02
   2.9000000e+02   2.5725473e-02
   2.9100000e+02   2.2081323e-02
   2.9200000e+02   1.8884703e-02
   2.9300000e+02   1.6092096e-02
   2.9400000e+02   1.3662390e-02
   2.9500000e+02   1.1557046e-02
   2.9600000e+02   9.7401957e-03
   2.9700000e+02   8.1786968e-03
   2.9800000e+02   6.8421271e-03
   2.9900000e+02   5.7027458e-03
   3.0000000e+02   4.7354162e-03
   3.0100000e+02   3.9175015e-03
   3.0200000e+02   3.2287382e-03
   3.0300000e+02   2.6510939e-03
   3.0400000e+02   2.1686135e-03
   3.0500000e+02   1.7672592e-03
   3.0600000e+02   1.4347489e-03
   3.0700000e+02   1.1603947e-03
   3.0800000e+02   9.3494602e-04
   3.0900000e+02   7.5043884e-04
   3.1000000e+02   6.0005237e-04
   3.1100000e+02   4.7797519e-04
   3.1200000e+02   3.7928121e-04
   3.1300000e+02   2.9981590e-04
   3.1400000e+02   2.3609297e-04
   3.1500000e+02   1.8520145e-04
   3.1600000e+02   1.4472269e-04
   3.1700000e+02   1.1265693e-04
   3.1800000e+02   8.7358771e-05
   3.1900000e+02   6.7480890e-05
   3.2000000e+02   5.1925333e-05
   3.2100000e+02   3.9801607e-05
   3.2200000e+02   3.0390895e-05
   3.2300000e+02   2.3115687e-05
   3.2400000e+02   1.7514169e-05
   3.2500000e+02   1.3218760e-05
   3.2600000e+02   9.9382419e-06
   3.2700000e+02   7.4429540e-06
   3.2800000e+02   5.5526130e-06
   3.2900000e+02   4.1263423e-06
   3.3000000e+02   3.0545583e-06
   3.3100000e+02   2.2524053e-06
   3.3200000e+02   1.6544718e-06
   3.3300000e+02   1.2105611e-06
   3.3400000e+02   8.8232466e-07
   3.3500000e+02   6.4059638e-07
   3.3600000e+02   4.6329213e-07
   3.3700000e+02   3.3376427e-07
   3.3800000e+02   2.3951870e-07
   3.3900000e+02   1.7121976e-07
   3.4000000e+02   1.2192240e-07
   3.4100000e+02   8.6482585e-08
   3.4200000e+02   6.1106830e-08
   3.4300000e+02   4.3009783e-08
   3.4400000e+02   3.0155162e-08
   3.4500000e+02   2.1060737e-08
   3.4600000e+02   1.4652225e-08
   3.4700000e+02   1.0154355e-08
   3.4800000e+02   7.0100408e-09
   3.4900000e+02   4.8206874e-09
   3.5000000e+02   3.3023142e-09
   3.5100000e+02   2.2534589e-09
   3.5200000e+02   1.5318053e-09
   3.5300000e+02   1.0372443e-09
   3.5400000e+02   6.9965361e-10
   3.5500000e+02   4.7012198e-10
   3.5600000e+02   3.1467664e-10
   3.5700000e+02   2.0981955e-10
   3.5800000e+02   1.3936571e-10
   3.5900000e+02   9.2213714e-11
   3.6000000e+02   6.0780718e-11
   3.6100000e+02   3.9908737e-11
   3.6200000e+02   2.6103765e-11
   3.6300000e+02   1.7008754e-11
   3.6400000e+02   1.1040207e-11
   3.6500000e+02   7.1386910e-12
   3.6600000e+02   4.5983053e-12
   3.6700000e+02   2.9506395e-12
   3.6800000e+02   1.8861444e-12
   3.6900000e+02   1.2010899e-12
   3.7000000e+02   7.6193732e-13
   3.7100000e+02   4.8151245e-13
   3.7200000e+02   3.0313908e-13
   3.7300000e+02   1.9011834e-13
   3.7400000e+02   1.1878323e-13
   3.7500000e+02   7.3932857e-14
   3.7600000e+02   4.5842937e-14
   3.7700000e+02   2.8318010e-14
   3.7800000e+02   1.7426472e-14
   3.7900000e+02   1.0683487e-14
   3.8000000e+02   6.5250025e-15
   3.8100000e+02   3.9701780e-15
   3.8200000e+02   2.4065945e-15
   3.8300000e+02   1.4533346e-15
   3.8400000e+02   8.7437503e-16
   3.8500000e+02   5.2401753e-16
   3.8600000e+02   3.1284024e-16
   3.8700000e+02   1.8595335e-16
   3.8800000e+02   1.1001769e-16
   3.8900000e+02   6.4684283e-17
   3.9000000e+02   3.7726919e-17
   3.9100000e+02   2.1818350e-17
   3.9200000e+02   1.2508421e-17
   3.9300000e+02   7.0777674e-18
   3.9400000e+02   3.9545032e-18
   3.9500000e+02   2.1451418e-18
   3.9600000e+02   1.1263801e-18
   3.9700000e+02   5.6646997e-19
   3.9800000e+02   2.7603480e-19
   3.9900000e+02   1.1019646e-19
   4.0000000e+02   2.9893892e-20


==> data_new/Pcov3.dat <==
   1.0000000e+02   1.0000000e+00
   1.0100000e+02   1.0000000e+00
   1.0200000e+02   1.0000000e+00
   1.0300000e+02   1.0000000e+00
   1.0400000e+02   1.0000000e+00
   1.0500000e+02   1.0000000e+00
   1.0600000e+02   1.0000000e+00
   1.0700000e+02   1.0000000e+00
   1.0800000e+02   1.0000000e+00
   1.0900000e+02   1.0000000e+00
   1.1000000e+02   1.0000000e+00
   1.1100000e+02   1.0000000e+00
   1.1200000e+02   1.0000000e+00
   1.1300000e+02   1.0000000e+00
   1.1400000e+02   1.0000000e+00
   1.1500000e+02   1.0000000e+00
   1.1600000e+02   1.0000000e+00
   1.1700000e+02   1.0000000e+00
   1.1800000e+02   1.0000000e+00
   1.1900000e+02   1.0000000e+00
   1.2000000e+02   1.0000000e+00
   1.2100000e+02   1.0000000e+00
   1.2200000e+02   1.0000000e+00
   1.2300000e+02   1.0000000e+00
   1.2400000e+02   1.0000000e+00
   1.2500000e+02   1.0000000e+00
   1.2600000e+02   1.0000000e+00
   1.2700000e+02   1.0000000e+00
   1.2800000e+02   1.0000000e+00
   1.2900000e+02   1.0000000e+00
   1.3000000e+02   1.0000000e+00
   1.3100000e+02   1.0000000e+00
   1.3200000e+02   1.0000000e+00
   1.3300000e+02   1.0000000e+00
   1.3400000e+02   1.0000000e+00
   1.3500000e+02   1.0000000e+00
   1.3600000e+02   1.0000000e+00
   1.3700000e+02   1.0000000e+00
   1.3800000e+02   1.0000000e+00
   1.3900000e+02   1.0000000e+00
   1.4000000e+02   1.0000000e+00
   1.4100000e+02   1.0000000e+00
   1.4200000e+02   1.0000000e+00
   1.4300000e+02   1.0000000e+00
   1.4400000e+02   1.0000000e+00
   1.4500000e+02   1.0000000e+00
   1.4600000e+02   1.0000000e+00
   1.4700000e+02   1.0000000e+00
   1.4800000e+02   1.0000000e+00
   1.4900000e+02   1.0000000e+00
   1.5000000e+02   1.0000000e+00
   1.5100000e+02   1.0000000e+00
   1.5200000e+02   1.0000000e+00
   1.5300000e+02   1.0000000e+00
   1.5400000e+02   1.0000000e+00
   1.5500000e+02   1.0000000e+00
   1.5600000e+02   1.0000000e+00
   1.5700000e+02   1.0000000e+00
   1.5800000e+02   1.0000000e+00
   1.5900000e+02   1.0000000e+00
   1.6000000e+02   1.0000000e+00
   1.6100000e+02   1.0000000e+00
   1.6200000e+02   1.0000000e+00
   1.6300000e+02   1.0000000e+00
   1.6400000e+02   1.0000000e+00
   1.6500000e+02   1.0000000e+00
   1.6600000e+02   1.0000000e+00
   1.6700000e+02   1.0000000e+00
   1.6800000e+02   1.0000000e+00
   1.6900000e+02   1.0000000e+00
   1.7000000e+02   1.0000000e+00
   1.7100000e+02   1.0000000e+00
   1.7200000e+02   1.0000000e+00
   1.7300000e+02   1.0000000e+00
   1.7400000e+02   1.0000000e+00
   1.7500000e+02   1.0000000e+00
   1.7600000e+02   1.0000000e+00
   1.7700000e+02   1.0000000e+00
   1.7800000e+02   1.0000000e+00
   1.7900000e+02   1.0000000e+00
   1.8000000e+02   1.0000000e+00
   1.8100000e+02   1.0000000e+00
   1.8200000e+02   1.0000000e+00
   1.8300000e+02   1.0000000e+00
   1.8400000e+02   1.0000000e+00
   1.8500000e+02   1.0000000e+00
   1.8600000e+02   1.0000000e+00
   1.8700000e+02   1.0000000e+00
   1.8800000e+02   1.0000000e+00
   1.8900000e+02   1.0000000e+00
   1.9000000e+02   1.0000000e+00
   1.9100000e+02   1.0000000e+00
   1.9200000e+02   1.0000000e+00
   1.9300000e+02   1.0000000e+00
   1.9400000e+02   1.0000000e+00
   1.9500000e+02   1.0000000e+00
   1.9600000e+02   1.0000000e+00
   1.9700000e+02   1.0000000e+00
   1.9800000e+02   1.0000000e+00
   1.9900000e+02   1.0000000e+00
   2.0000000e+02   1.0000000e+00
   2.0100000e+02   1.0000000e+00
   2.0200000e+02   1.0000000e+00
   2.0300000e+02   1.0000000e+00
   2.0400000e+02   1.0000000e+00
   2.0500000e+02   1.0000000e+00
   2.0600000e+02   1.0000000e+00
   2.0700000e+02   1.0000000e+00
   2.0800000e+02   1.0000000e+00
   2.0900000e+02   1.0000000e+00
   2.1000000e+02   1.0000000e+00
   2.1100000e+02   1.0000000e+00
   2.1200000e+02   1.0000000e+00
   2.1300000e+02   1.0000000e+00
   2.1400000e+02   1.0000000e+00
   2.1500000e+02   1.0000000e+00
   2.1600000e+02   1.0000000e+00
   2.1700000e+02   1.0000000e+00
   2.1800000e+02   1.0000000e+00
   2.1900000e+02   1.0000000e+00
   2.2000000e+02   1.0000000e+00
   2.2100000e+02   1.0000000e+00
   2.2200000e+02   1.0000000e+00
   2.2300000e+02   1.0000000e+00
   2.2400000e+02   1.0000000e+00
   2.2500000e+02   1.0000000e+00
   2.2600000e+02   1.0000000e+00
   2.2700000e+02   1.0000000e+00
   2.2800000e+02   1.0000000e+00
   2.2900000e+02   1.0000000e+00
   2.3000000e+02   1.0000000e+00
   2.3100000e+02   1.0000000e+00
   2.3200000e+02   1.0000000e+00
   2.3300000e+02   1.0000000e+00
   2.3400000e+02   1.0000000e+00
   2.3500000e+02   1.0000000e+00
   2.3600000e+02   1.0000000e+00
   2.3700000e+02   1.0000000e+00
   2.3800000e+02   1.0000000e+00
   2.3900000e+02   1.0000000e+00
   2.4000000e+02   9.9999999e-01
   2.4100000e+02   9.9999999e-01
   2.4200000e+02   9.9999998e-01
   2.4300000e+02   9.9999997e-01
   2.4400000e+02   9.9999996e-01
   2.4500000e+02   9.9999994e-01
   2.4600000e+02   9.9999991e-01
   2.4700000e+02   9.9999986e-01
   2.4800000e+02   9.9999979e-01
   2.4900000e+02   9.9999968e-01
   2.5000000e+02   9.9999952e-01
   2.5100000e+02   9.9999930e-01
   2.5200000e+02   9.9999897e-01
   2.5300000e+02   9.9999850e-01
   2.5400000e+02   9.9999782e-01
   2.5500000e+02   9.9999687e-01
   2.5600000e+02   9.9999552e-01
   2.5700000e+02   9.9999364e-01
   2.5800000e+02   9.9999102e-01
   2.5900000e+02   9.9998740e-01
   2.6000000e+02   9.9998243e-01
   2.6100000e+02   9.9997567e-01
   2.6200000e+02   9.9996650e-01
   2.6300000e+02   9.9995416e-01
   2.6400000e+02   9.9993766e-01
   2.6500000e+02   9.9991573e-01
   2.6600000e+02   9.9988678e-01
   2.6700000e+02   9.9984878e-01
   2.6800000e+02   9.9979922e-01
   2.6900000e+02   9.9973498e-01
   2.7000000e+02   9.9965222e-01
   2.7100000e+02   9.9954626e-01
   2.7200000e+02   9.9941139e-01
   2.7300000e+02   9.9924077e-01
   2.7400000e+02   9.9902621e-01
   2.7500000e+02   9.9875798e-01
   2.7600000e+02   9.9842463e-01
   2.7700000e+02   9.9801277e-01
   2.7800000e+02   9.9750687e-01
   2.7900000e+02   9.9688902e-01
   2.8000000e+02   9.9613878e-01
   2.8100000e+02   9.9523295e-01
   2.8200000e+02   9.9414543e-01
   2.8300000e+02   9.9284709e-01
   2.8400000e+02   9.9130568e-01
   2.8500000e+02   9.8948581e-01
   2.8600000e+02   9.8734892e-01
   2.8700000e+02   9.8485346e-01
   2.8800000e+02   9.8195497e-01
   2.8900000e+02   9.7860640e-01
   2.9000000e+02   9.7475841e-01
   2.9100000e+02   9.7035981e-01
   2.9200000e+02   9.6535814e-01
   2.9300000e+02   9.5970018e-01
   2.9400000e+02   9.5333276e-01
   2.9500000e+02   9.4620348e-01
   2.9600000e+02   9.3826155e-01
   2.9700000e+02   9.2945872e-01
   2.9800000e+02   9.1975019e-01
   2.9900000e+02   9.0909554e-01
   3.0000000e+02   8.9745971e-01
   3.0100000e+02   8.8481390e-01
   3.0200000e+02   8.7113639e-01
   3.0300000e+02   8.5641341e-01
   3.0400000e+02   8.4063976e-01
   3.0500000e+02   8.2381943e-01
   3.0600000e+02   8.0596601e-01
   3.0700000e+02   7.8710303e-01
   3.0800000e+02   7.6726405e-01
   3.0900000e+02   7.4649262e-01
   3.1000000e+02   7.2484211e-01
   3.1100000e+02   7.0237527e-01
   3.1200000e+02   6.7916373e-01
   3.1300000e+02   6.5528722e-01
   3.1400000e+02   6.3083277e-01
   3.1500000e+02   6.0589372e-01
   3.1600000e+02   5.8056856e-01
   3.1700000e+02   5.5495982e-01
   3.1800000e+02   5.2917277e-01
   3.1900000e+02   5.0331415e-01
   3.2000000e+02   4.7749089e-01
   3.2100000e+02   4.5180878e-01
   3.2200000e+02   4.2637128e-01
   3.2300000e+02   4.0127827e-01
   3.2400000e+02   3.7662499e-01
   3.2500000e+02   3.5250104e-01
   3.2600000e+02   3.2898945e-01
   3.2700000e+02   3.0616595e-01
   3.2800000e+02   2.8409833e-01
   3.2900000e+02   2.6284598e-01
   3.3000000e+02   2.4245953e-01
   3.3100000e+02   2.2298069e-01
   3.3200000e+02   2.0444218e-01
   3.3300000e+02   1.8686781e-01
   3.3400000e+02   1.7027274e-01
   3.3500000e+02   1.5466375e-01
   3.3600000e+02   1.4003970e-01
   3.3700000e+02   1.2639207e-01
   3.3800000e+02   1.1370551e-01
   3.3900000e+02   1.0195853e-01
   3.4000000e+02   9.1124156e-02
   3.4100000e+02   8.1170696e-02
   3.4200000e+02   7.2062431e-02
   3.4300000e+02   6.3760369e-02
   3.4400000e+02   5.6222952e-02
   3.4500000e+02   4.9406751e-02
   3.4600000e+02   4.3267115e-02
   3.4700000e+02   3.7758785e-02
   3.4800000e+02   3.2836453e-02
   3.4900000e+02   2.8455263e-02
   3.5000000e+02   2.4571257e-02
   3.5100000e+02   2.1141757e-02
   3.5200000e+02   1.8125689e-02
   3.5300000e+02   1.5483845e-02
   3.5400000e+02   1.3179087e-02
   3.5500000e+02   1.1176497e-02
   3.5600000e+02   9.4434753e-03
   3.5700000e+02   7.9497963e-03
   3.5800000e+02   6.6676167e-03
   3.5900000e+02   5.5714533e-03
   3.6000000e+02   4.6381268e-03
   3.6100000e+02   3.8466822e-03
   3.6200000e+02   3.1782870e-03
   3.6300000e+02   2.6161152e-03
   3.6400000e+02   2.1452191e-03
   3.6500000e+02   1.7523942e-03
   3.6600000e+02   1.4260407e-03
   3.6700000e+02   1.1560239e-03
   3.6800000e+02   9.3353704e-04
   3.6900000e+02   7.5096802e-04
   3.7000000e+02   6.0177204e-04
   3.7100000e+02   4.8035133e-04
   3.7200000e+02   3.8194284e-04
   3.7300000e+02   3.0251457e-04
   3.7400000e+02   2.3867074e-04
   3.7500000e+02   1.8756576e-04
   3.7600000e+02   1.4682710e-04
   3.7700000e+02   1.1448645e-04
   3.7800000e+02   8.8918949e-05
   3.7900000e+02   6.8789825e-05
   3.8000000e+02   5.3007975e-05
   3.8100000e+02   4.0685811e-05
   3.8200000e+02   3.1104790e-05
   3.8300000e+02   2.3686018e-05
   3.8400000e+02   1.7965338e-05
   3.8500000e+02   1.3572364e-05
   3.8600000e+02   1.0212939e-05
   3.8700000e+02   7.6545487e-06
   3.8800000e+02   5.7142688e-06
   3.8900000e+02   4.2488626e-06
   3.9000000e+02   3.1466939e-06
   3.9100000e+02   2.3211598e-06
   3.9200000e+02   1.7189106e-06
   3.9300000e+02   1.2749583e-06
   3.9400000e+02   9.4970053e-07
   3.9500000e+02   7.1268093e-07
   3.9600000e+02   5.4063056e-07
   3.9700000e+02   4.1595112e-07
   3.9800000e+02   3.2550414e-07
   3.9900000e+02   2.5961778e-07
   4.0000000e+02   2.1126583e-07


==> data_new/Throughput1_250.dat <==
   1.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   1.0100000e+02   0.0000000e+00
   1.0600000e+02   0.0000000e+00
   1.1100000e+02   0.0000000e+00
   1.1600000e+02   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.2600000e+02   0.0000000e+00
   1.3100000e+02   0.0000000e+00
   1.3600000e+02   0.0000000e+00
   1.4100000e+02   0.0000000e+00
   1.4600000e+02   0.0000000e+00
   1.5100000e+02   0.0000000e+00
   1.5600000e+02   0.0000000e+00
   1.6100000e+02   0.0000000e+00
   1.6600000e+02   0.0000000e+00
   1.7100000e+02   0.0000000e+00
   1.7600000e+02   0.0000000e+00
   1.8100000e+02   0.0000000e+00
   1.8600000e+02   0.0000000e+00
   1.9100000e+02   0.0000000e+00
   1.9600000e+02   0.0000000e+00
   2.0100000e+02   0.0000000e+00
   2.0600000e+02   0.0000000e+00
   2.1100000e+02   0.0000000e+00
   2.1600000e+02   0.0000000e+00
   2.2100000e+02   0.0000000e+00
   2.2600000e+02   0.0000000e+00
   2.3100000e+02   0.0000000e+00
   2.3600000e+02   0.0000000e+00
   2.4100000e+02   0.0000000e+00
   2.4600000e+02   0.0000000e+00
   2.5100000e+02   0.0000000e+00
   2.5600000e+02   0.0000000e+00
   2.6100000e+02   0.0000000e+00
   2.6600000e+02   0.0000000e+00
   2.7100000e+02   0.0000000e+00
   2.7600000e+02   0.0000000e+00
   2.8100000e+02   0.0000000e+00
   2.8600000e+02   0.0000000e+00
   2.9100000e+02   0.0000000e+00
   2.9600000e+02   0.0000000e+00
   3.0100000e+02   0.0000000e+00
   3.0600000e+02   0.0000000e+00
   3.1100000e+02   0.0000000e+00
   3.1600000e+02   0.0000000e+00
   3.2100000e+02   0.0000000e+00
   3.2600000e+02   0.0000000e+00
   3.3100000e+02   0.0000000e+00
   3.3600000e+02   0.0000000e+00
   3.4100000e+02   0.0000000e+00
   3.4600000e+02   0.0000000e+00
   3.5100000e+02   0.0000000e+00
   3.5600000e+02   0.0000000e+00
   3.6100000e+02   0.0000000e+00
   3.6600000e+02   0.0000000e+00
   3.7100000e+02   0.0000000e+00
   3.7600000e+02   1.0048002e-06
   3.8100000e+02   1.7092227e-06
   3.8600000e+02   4.7409304e-06
   3.9100000e+02   1.3547458e-05
   3.9600000e+02   3.7577024e-05
   4.0100000e+02   8.3711375e-05
   4.0600000e+02   1.6056563e-04
   4.1100000e+02   3.1292250e-04
   4.1600000e+02   6.1778094e-04
   4.2100000e+02   1.1125209e-03
   4.2600000e+02   1.9831739e-03
   4.3100000e+02   3.3485739e-03
   4.3600000e+02   5.5854550e-03
   4.4100000e+02   9.1545401e-03
   4.4600000e+02   1.4371105e-02
   4.5100000e+02   2.2156291e-02
   4.5600000e+02   3.3636695e-02
   4.6100000e+02   4.9482663e-02
   4.6600000e+02   7.1716447e-02
   4.7100000e+02   1.0100123e-01
   4.7600000e+02   1.3982523e-01
   4.8100000e+02   1.9040104e-01
   4.8600000e+02   2.5369540e-01
   4.9100000e+02   3.3249339e-01
   4.9600000e+02   4.2906323e-01
   5.0100000e+02   5.4359395e-01
   5.0600000e+02   6.7872820e-01
   5.1100000e+02   8.3338009e-01
   5.1600000e+02   1.0091124e+00
   5.2100000e+02   1.2047329e+00
   5.2600000e+02   1.4171786e+00
   5.3100000e+02   1.6451443e+00
   5.3600000e+02   1.8841116e+00
   5.4100000e+02   2.1311584e+00
   5.4600000e+02   2.3821617e+00
   5.5100000e+02   2.6316527e+00
   5.5600000e+02   2.8766246e+00
   5.6100000e+02   3.1130462e+00
   5.6600000e+02   3.3374904e+00
   5.7100000e+02   3.5477136e+00
   5.7600000e+02   3.7413144e+00
   5.8100000e+02   3.9172369e+00
   5.8600000e+02   4.0750238e+00
   5.9100000e+02   4.2141767e+00
   5.9600000e+02   4.3350158e+00
   6.0100000e+02   4.4390391e+00
   6.0600000e+02   4.5261710e+00
   6.1100000e+02   4.5986850e+00
   6.1600000e+02   4.6575356e+00
   6.2100000e+02   4.7044252e+00
   6.2600000e+02   4.7416961e+00
   6.3100000e+02   4.7701149e+00
   6.3600000e+02   4.7920388e+00
   6.4100000e+02   4.8081859e+00
   6.4600000e+02   4.8201017e+00
   6.5100000e+02   4.8293186e+00
   6.5600000e+02   4.8358244e+00
   6.6100000e+02   4.8406021e+00
   6.6600000e+02   4.8442131e+00
   6.7100000e+02   4.8464335e+00
   6.7600000e+02   4.8478335e+00
   6.8100000e+02   4.8480632e+00
   6.8600000e+02   4.8477331e+00
   6.9100000e+02   4.8466565e+00
   6.9600000e+02   4.8452259e+00
   7.0100000e+02   4.8436807e+00
   7.0600000e+02   4.8427316e+00
   7.1100000e+02   4.8423123e+00
   7.1600000e+02   4.8420183e+00
   7.2100000e+02   4.8421261e+00
   7.2600000e+02   4.8423581e+00
   7.3100000e+02   4.8426359e+00
   7.3600000e+02   4.8428218e+00
   7.4100000e+02   4.8426913e+00
   7.4600000e+02   4.8425481e+00
   7.5100000e+02   4.8423047e+00
   7.5600000e+02   4.8420218e+00
   7.6100000e+02   4.8418775e+00
   7.6600000e+02   4.8418772e+00
   7.7100000e+02   4.8423293e+00
   7.7600000e+02   4.8429809e+00
   7.8100000e+02   4.8440574e+00
   7.8600000e+02   4.8452864e+00
   7.9100000e+02   4.8468092e+00
   7.9600000e+02   4.8484445e+00


==> data_new/Throughput2_250.dat <==
   1.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   1.0100000e+02   0.0000000e+00
   1.0600000e+02   0.0000000e+00
   1.1100000e+02   0.0000000e+00
   1.1600000e+02   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.2600000e+02   0.0000000e+00
   1.3100000e+02   0.0000000e+00
   1.3600000e+02   0.0000000e+00
   1.4100000e+02   0.0000000e+00
   1.4600000e+02   0.0000000e+00
   1.5100000e+02   0.0000000e+00
   1.5600000e+02   0.0000000e+00
   1.6100000e+02   0.0000000e+00
   1.6600000e+02   0.0000000e+00
   1.7100000e+02   0.0000000e+00
   1.7600000e+02   0.0000000e+00
   1.8100000e+02   0.0000000e+00
   1.8600000e+02   0.0000000e+00
   1.9100000e+02   0.0000000e+00
   1.9600000e+02   0.0000000e+00
   2.0100000e+02   0.0000000e+00
   2.0600000e+02   0.0000000e+00
   2.1100000e+02   0.0000000e+00
   2.1600000e+02   0.0000000e+00
   2.2100000e+02   0.0000000e+00
   2.2600000e+02   0.0000000e+00
   2.3100000e+02   0.0000000e+00
   2.3600000e+02   0.0000000e+00
   2.4100000e+02   0.0000000e+00
   2.4600000e+02   0.0000000e+00
   2.5100000e+02   0.0000000e+00
   2.5600000e+02   0.0000000e+00
   2.6100000e+02   0.0000000e+00
   2.6600000e+02   0.0000000e+00
   2.7100000e+02   0.0000000e+00
   2.7600000e+02   0.0000000e+00
   2.8100000e+02   0.0000000e+00
   2.8600000e+02   0.0000000e+00
   2.9100000e+02   0.0000000e+00
   2.9600000e+02   3.3333333e-06
   3.0100000e+02   3.3333333e-06
   3.0600000e+02   1.0000000e-05
   3.1100000e+02   1.3333333e-05
   3.1600000e+02   3.3333333e-05
   3.2100000e+02   1.0000000e-04
   3.2600000e+02   3.4333333e-04
   3.3100000e+02   9.7666667e-04
   3.3600000e+02   1.9666667e-03
   3.4100000e+02   4.6566667e-03
   3.4600000e+02   1.0886667e-02
   3.5100000e+02   1.9180000e-02
   3.5600000e+02   3.5396667e-02
   3.6100000e+02   5.5186667e-02
   3.6600000e+02   8.8673333e-02
   3.7100000e+02   1.3745333e-01
   3.7600000e+02   1.9214000e-01
   3.8100000e+02   2.6293667e-01
   3.8600000e+02   3.5414333e-01
   3.9100000e+02   4.3922333e-01
   3.9600000e+02   5.2614667e-01
   4.0100000e+02   6.1165333e-01
   4.0600000e+02   6.8847333e-01
   4.1100000e+02   7.5107333e-01
   4.1600000e+02   8.0596000e-01
   4.2100000e+02   8.4538333e-01
   4.2600000e+02   8.8000667e-01
   4.3100000e+02   9.0227667e-01
   4.3600000e+02   9.1490333e-01
   4.4100000e+02   9.2628667e-01
   4.4600000e+02   9.3310000e-01
   4.5100000e+02   9.3754000e-01
   4.5600000e+02   9.3911000e-01
   4.6100000e+02   9.4055667e-01
   4.6600000e+02   9.4389000e-01
   4.7100000e+02   9.4950667e-01
   4.7600000e+02   9.6037333e-01
   4.8100000e+02   9.7263667e-01
   4.8600000e+02   9.9285000e-01
   4.9100000e+02   1.0222967e+00
   4.9600000e+02   1.0554767e+00
   5.0100000e+02   1.1033333e+00
   5.0600000e+02   1.1574100e+00
   5.1100000e+02   1.2321467e+00
   5.1600000e+02   1.3276233e+00
   5.2100000e+02   1.4329000e+00
   5.2600000e+02   1.5641967e+00
   5.3100000e+02   1.7389533e+00
   5.3600000e+02   1.9059233e+00
   5.4100000e+02   2.0983300e+00
   5.4600000e+02   2.2958033e+00
   5.5100000e+02   2.5092533e+00
   5.5600000e+02   2.7304033e+00
   5.6100000e+02   2.9540367e+00
   5.6600000e+02   3.1761867e+00
   5.7100000e+02   3.3947633e+00
   5.7600000e+02   3.5982867e+00
   5.8100000e+02   3.7875200e+00
   5.8600000e+02   3.9646067e+00
   5.9100000e+02   4.1168833e+00
   5.9600000e+02   4.2786167e+00
   6.0100000e+02   4.4003067e+00
   6.0600000e+02   4.4923167e+00
   6.1100000e+02   4.5788433e+00
   6.1600000e+02   4.6417633e+00
   6.2100000e+02   4.6871533e+00
   6.2600000e+02   4.7275767e+00
   6.3100000e+02   4.7568333e+00
   6.3600000e+02   4.7821867e+00
   6.4100000e+02   4.8008600e+00
   6.4600000e+02   4.8132600e+00
   6.5100000e+02   4.8250533e+00
   6.5600000e+02   4.8324533e+00
   6.6100000e+02   4.8362933e+00
   6.6600000e+02   4.8399900e+00
   6.7100000e+02   4.8404500e+00
   6.7600000e+02   4.8406267e+00
   6.8100000e+02   4.8411467e+00
   6.8600000e+02   4.8408100e+00
   6.9100000e+02   4.8424067e+00
   6.9600000e+02   4.8405700e+00
   7.0100000e+02   4.8387833e+00
   7.0600000e+02   4.8378733e+00
   7.1100000e+02   4.8413733e+00
   7.1600000e+02   4.8430100e+00
   7.2100000e+02   4.8461067e+00
   7.2600000e+02   4.8476967e+00
   7.3100000e+02   4.8493533e+00
   7.3600000e+02   4.8488633e+00
   7.4100000e+02   4.8436967e+00
   7.4600000e+02   4.8425000e+00
   7.5100000e+02   4.8416167e+00
   7.5600000e+02   4.8366833e+00
   7.6100000e+02   4.8357133e+00
   7.6600000e+02   4.8391200e+00
   7.7100000e+02   4.8389400e+00
   7.7600000e+02   4.8392900e+00
   7.8100000e+02   4.8448167e+00
   7.8600000e+02   4.8439733e+00
   7.9100000e+02   4.8439056e+00
   7.9600000e+02   4.8394167e+00


==> data_new/Throughput3_250.dat <==
   1.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   1.0100000e+02   0.0000000e+00
   1.0600000e+02   0.0000000e+00
   1.1100000e+02   0.0000000e+00
   1.1600000e+02   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.2600000e+02   0.0000000e+00
   1.3100000e+02   0.0000000e+00
   1.3600000e+02   0.0000000e+00
   1.4100000e+02   0.0000000e+00
   1.4600000e+02   0.0000000e+00
   1.5100000e+02   0.0000000e+00
   1.5600000e+02   0.0000000e+00
   1.6100000e+02   0.0000000e+00
   1.6600000e+02   0.0000000e+00
   1.7100000e+02   0.0000000e+00
   1.7600000e+02   0.0000000e+00
   1.8100000e+02   0.0000000e+00
   1.8600000e+02   0.0000000e+00
   1.9100000e+02   0.0000000e+00
   1.9600000e+02   0.0000000e+00
   2.0100000e+02   0.0000000e+00
   2.0600000e+02   0.0000000e+00
   2.1100000e+02   0.0000000e+00
   2.1600000e+02   0.0000000e+00
   2.2100000e+02   0.0000000e+00
   2.2600000e+02   0.0000000e+00
   2.3100000e+02   0.0000000e+00
   2.3600000e+02   0.0000000e+00
   2.4100000e+02   0.0000000e+00
   2.4600000e+02   0.0000000e+00
   2.5100000e+02   0.0000000e+00
   2.5600000e+02   0.0000000e+00
   2.6100000e+02   1.0000000e-05
   2.6600000e+02   5.3333333e-05
   2.7100000e+02   1.3000000e-04
   2.7600000e+02   4.7000000e-04
   2.8100000e+02   1.6433333e-03
   2.8600000e+02   3.5333333e-03
   2.9100000e+02   7.8566667e-03
   2.9600000e+02   1.3666667e-02
   3.0100000e+02   2.5313333e-02
   3.0600000e+02   4.3443333e-02
   3.1100000e+02   6.3913333e-02
   3.1600000e+02   9.0830000e-02
   3.2100000e+02   1.1951667e-01
   3.2600000e+02   1.4811333e-01
   3.3100000e+02   1.7490667e-01
   3.3600000e+02   1.9939667e-01
   3.4100000e+02   2.1857667e-01
   3.4600000e+02   2.3925000e-01
   3.5100000e+02   2.5789333e-01
   3.5600000e+02   2.8092000e-01
   3.6100000e+02   3.0838000e-01
   3.6600000e+02   3.5048333e-01
   3.7100000e+02   4.1287667e-01
   3.7600000e+02   4.8320667e-01
   3.8100000e+02   5.7400667e-01
   3.8600000e+02   6.9093000e-01
   3.9100000e+02   8.0171667e-01
   3.9600000e+02   9.1507000e-01
   4.0100000e+02   1.0258433e+00
   4.0600000e+02   1.1263600e+00
   4.1100000e+02   1.2094533e+00
   4.1600000e+02   1.2842200e+00
   4.2100000e+02   1.3381500e+00
   4.2600000e+02   1.3842267e+00
   4.3100000e+02   1.4160500e+00
   4.3600000e+02   1.4340500e+00
   4.4100000e+02   1.4483167e+00
   4.4600000e+02   1.4565867e+00
   4.5100000e+02   1.4640667e+00
   4.5600000e+02   1.4657700e+00
   4.6100000e+02   1.4669433e+00
   4.6600000e+02   1.4697133e+00
   4.7100000e+02   1.4746000e+00
   4.7600000e+02   1.4821700e+00
   4.8100000e+02   1.4913500e+00
   4.8600000e+02   1.5069200e+00
   4.9100000e+02   1.5291733e+00
   4.9600000e+02   1.5542100e+00
   5.0100000e+02   1.5902067e+00
   5.0600000e+02   1.6305833e+00
   5.1100000e+02   1.6878700e+00
   5.1600000e+02   1.7615967e+00
   5.2100000e+02   1.8422467e+00
   5.2600000e+02   1.9443100e+00
   5.3100000e+02   2.0824433e+00
   5.3600000e+02   2.2158133e+00
   5.4100000e+02   2.3720000e+00
   5.4600000e+02   2.5334400e+00
   5.5100000e+02   2.7121100e+00
   5.5600000e+02   2.9001167e+00
   5.6100000e+02   3.0912433e+00
   5.6600000e+02   3.2849833e+00
   5.7100000e+02   3.4771067e+00
   5.7600000e+02   3.6595867e+00
   5.8100000e+02   3.8331633e+00
   5.8600000e+02   3.9960933e+00
   5.9100000e+02   4.1392700e+00
   5.9600000e+02   4.2926767e+00
   6.0100000e+02   4.4088800e+00
   6.0600000e+02   4.4979067e+00
   6.1100000e+02   4.5822733e+00
   6.1600000e+02   4.6434533e+00
   6.2100000e+02   4.6883367e+00
   6.2600000e+02   4.7283300e+00
   6.3100000e+02   4.7571367e+00
   6.3600000e+02   4.7821533e+00
   6.4100000e+02   4.8010267e+00
   6.4600000e+02   4.8132867e+00
   6.5100000e+02   4.8250867e+00
   6.5600000e+02   4.8324767e+00
   6.6100000e+02   4.8362167e+00
   6.6600000e+02   4.8399567e+00
   6.7100000e+02   4.8404567e+00
   6.7600000e+02   4.8406433e+00
   6.8100000e+02   4.8411433e+00
   6.8600000e+02   4.8409100e+00
   6.9100000e+02   4.8423867e+00
   6.9600000e+02   4.8405233e+00
   7.0100000e+02   4.8386500e+00
   7.0600000e+02   4.8378700e+00
   7.1100000e+02   4.8414133e+00
   7.1600000e+02   4.8430300e+00
   7.2100000e+02   4.8461333e+00
   7.2600000e+02   4.8477133e+00
   7.3100000e+02   4.8493300e+00
   7.3600000e+02   4.8488133e+00
   7.4100000e+02   4.8437633e+00
   7.4600000e+02   4.8424867e+00
   7.5100000e+02   4.8416233e+00
   7.5600000e+02   4.8367100e+00
   7.6100000e+02   4.8357833e+00
   7.6600000e+02   4.8390667e+00
   7.7100000e+02   4.8389733e+00
   7.7600000e+02   4.8392867e+00
   7.8100000e+02   4.8447367e+00
   7.8600000e+02   4.8438867e+00
   7.9100000e+02   4.8437944e+00
   7.9600000e+02   4.8396667e+00


==> data_new/pcov1_200.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   7.9000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.3000000e+01   0.0000000e+00
   8.4000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0100000e+02   0.0000000e+00
   1.0200000e+02   0.0000000e+00
   1.0300000e+02   0.0000000e+00
   1.0400000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.0600000e+02   0.0000000e+00
   1.0700000e+02   0.0000000e+00
   1.0800000e+02   0.0000000e+00
   1.0900000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1100000e+02   0.0000000e+00
   1.1200000e+02   0.0000000e+00
   1.1300000e+02   0.0000000e+00
   1.1400000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.1600000e+02   0.0000000e+00
   1.1700000e+02   0.0000000e+00
   1.1800000e+02   0.0000000e+00
   1.1900000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.2200000e+02   0.0000000e+00
   1.2300000e+02   0.0000000e+00
   1.2400000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.2600000e+02   0.0000000e+00
   1.2700000e+02   0.0000000e+00
   1.2800000e+02   0.0000000e+00
   1.2900000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3100000e+02   0.0000000e+00
   1.3200000e+02   0.0000000e+00
   1.3300000e+02   0.0000000e+00
   1.3400000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.3600000e+02   0.0000000e+00
   1.3700000e+02   0.0000000e+00
   1.3800000e+02   0.0000000e+00
   1.3900000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4100000e+02   0.0000000e+00
   1.4200000e+02   0.0000000e+00
   1.4300000e+02   0.0000000e+00
   1.4400000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.4600000e+02   0.0000000e+00
   1.4700000e+02   0.0000000e+00
   1.4800000e+02   0.0000000e+00
   1.4900000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5100000e+02   0.0000000e+00
   1.5200000e+02   0.0000000e+00
   1.5300000e+02   0.0000000e+00
   1.5400000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.5600000e+02   0.0000000e+00
   1.5700000e+02   0.0000000e+00
   1.5800000e+02   0.0000000e+00
   1.5900000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6100000e+02   0.0000000e+00
   1.6200000e+02   0.0000000e+00
   1.6300000e+02   0.0000000e+00
   1.6400000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.6600000e+02   0.0000000e+00
   1.6700000e+02   0.0000000e+00
   1.6800000e+02   0.0000000e+00
   1.6900000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7100000e+02   0.0000000e+00
   1.7200000e+02   0.0000000e+00
   1.7300000e+02   0.0000000e+00
   1.7400000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.7600000e+02   0.0000000e+00
   1.7700000e+02   0.0000000e+00
   1.7800000e+02   0.0000000e+00
   1.7900000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8100000e+02   0.0000000e+00
   1.8200000e+02   0.0000000e+00
   1.8300000e+02   0.0000000e+00
   1.8400000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.8600000e+02   0.0000000e+00
   1.8700000e+02   0.0000000e+00
   1.8800000e+02   0.0000000e+00
   1.8900000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9100000e+02   0.0000000e+00
   1.9200000e+02   0.0000000e+00
   1.9300000e+02   0.0000000e+00
   1.9400000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   1.9600000e+02   0.0000000e+00
   1.9700000e+02   0.0000000e+00
   1.9800000e+02   0.0000000e+00
   1.9900000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0100000e+02   0.0000000e+00
   2.0200000e+02   0.0000000e+00
   2.0300000e+02   0.0000000e+00
   2.0400000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.0600000e+02   0.0000000e+00
   2.0700000e+02   0.0000000e+00
   2.0800000e+02   0.0000000e+00
   2.0900000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1100000e+02   0.0000000e+00
   2.1200000e+02   0.0000000e+00
   2.1300000e+02   0.0000000e+00
   2.1400000e+02   0.0000000e+00
   2.1500000e+02   0.0000000e+00
   2.1600000e+02   0.0000000e+00
   2.1700000e+02   9.0599707e-20
   2.1800000e+02   4.6082099e-19
   2.1900000e+02   1.0760563e-18
   2.2000000e+02   2.1456489e-18
   2.2100000e+02   3.9259318e-18
   2.2200000e+02   6.6865893e-18
   2.2300000e+02   1.0822262e-17
   2.2400000e+02   1.6603485e-17
   2.2500000e+02   2.4943767e-17
   2.2600000e+02   4.2262769e-17
   2.2700000e+02   6.9583783e-17
   2.2800000e+02   1.1185353e-16
   2.2900000e+02   1.7558086e-16
   2.3000000e+02   2.6906668e-16
   2.3100000e+02   4.0264988e-16
   2.3200000e+02   5.8804400e-16
   2.3300000e+02   8.3914234e-16
   2.3400000e+02   1.3259613e-15
   2.3500000e+02   2.0648372e-15
   2.3600000e+02   3.1702382e-15
   2.3700000e+02   4.7923547e-15
   2.3800000e+02   7.1171716e-15
   2.3900000e+02   1.0363441e-14
   2.4000000e+02   1.4777526e-14
   2.4100000e+02   2.0630014e-14
   2.4200000e+02   3.1224862e-14
   2.4300000e+02   4.6760815e-14
   2.4400000e+02   6.9307408e-14
   2.4500000e+02   1.0153034e-13
   2.4600000e+02   1.4665903e-13
   2.4700000e+02   2.0837753e-13
   2.4800000e+02   2.9066116e-13
   2.4900000e+02   3.9765291e-13
   2.5000000e+02   5.7979395e-13
   2.5100000e+02   8.3836862e-13
   2.5200000e+02   1.2028732e-12
   2.5300000e+02   1.7107013e-12
   2.5400000e+02   2.4062152e-12
   2.5500000e+02   3.3386472e-12
   2.5600000e+02   4.5589364e-12
   2.5700000e+02   6.1172049e-12
   2.5800000e+02   8.6303132e-12
   2.5900000e+02   1.2092644e-11
   2.6000000e+02   1.6840906e-11
   2.6100000e+02   2.3296253e-11
   2.6200000e+02   3.1949114e-11
   2.6300000e+02   4.3330263e-11
   2.6400000e+02   5.7965931e-11
   2.6500000e+02   7.6342160e-11
   2.6600000e+02   1.0459849e-10
   2.6700000e+02   1.4246449e-10
   2.6800000e+02   1.9306380e-10
   2.6900000e+02   2.6026047e-10
   2.7000000e+02   3.4848013e-10
   2.7100000e+02   4.6240771e-10
   2.7200000e+02   6.0648835e-10
   2.7300000e+02   7.8454517e-10
   2.7400000e+02   1.0470231e-09
   2.7500000e+02   1.3898950e-09
   2.7600000e+02   1.8370143e-09
   2.7700000e+02   2.4176357e-09
   2.7800000e+02   3.1647747e-09
   2.7900000e+02   4.1127398e-09
   2.8000000e+02   5.2926217e-09
   2.8100000e+02   6.7290446e-09
   2.8200000e+02   8.7685898e-09
   2.8300000e+02   1.1370759e-08
   2.8400000e+02   1.4687193e-08
   2.8500000e+02   1.8902759e-08
   2.8600000e+02   2.4223365e-08
   2.8700000e+02   3.0860008e-08
   2.8800000e+02   3.8994763e-08
   2.8900000e+02   4.8758352e-08
   2.9000000e+02   6.2165168e-08
   2.9100000e+02   7.8902105e-08
   2.9200000e+02   9.9779649e-08
   2.9300000e+02   1.2578275e-07
   2.9400000e+02   1.5799559e-07
   2.9500000e+02   1.9752019e-07
   2.9600000e+02   2.4525823e-07
   2.9700000e+02   3.0178312e-07
   2.9800000e+02   3.7710460e-07
   2.9900000e+02   4.6926236e-07
   3.0000000e+02   5.8192917e-07
   3.0100000e+02   7.1956885e-07
   3.0200000e+02   8.8704211e-07
   3.0300000e+02   1.0892885e-06
   3.0400000e+02   1.3301171e-06
   3.0500000e+02   1.6115979e-06
   3.0600000e+02   1.9766675e-06
   3.0700000e+02   2.4150960e-06
   3.0800000e+02   2.9410933e-06
   3.0900000e+02   3.5719998e-06
   3.1000000e+02   4.3265032e-06
   3.1100000e+02   5.2237939e-06
   3.1200000e+02   6.2777024e-06
   3.1300000e+02   7.4942745e-06
   3.1400000e+02   9.0339074e-06
   3.1500000e+02   1.0851239e-05
   3.1600000e+02   1.2993463e-05
   3.1700000e+02   1.5518687e-05
   3.1800000e+02   1.8488871e-05
   3.1900000e+02   2.1969260e-05
   3.2000000e+02   2.6003298e-05
   3.2100000e+02   3.0604546e-05
   3.2200000e+02   3.5750258e-05
   3.2300000e+02   4.1979981e-05
   3.2400000e+02   4.9091106e-05
   3.2500000e+02   5.7236551e-05
   3.2600000e+02   6.6612517e-05
   3.2700000e+02   7.7478987e-05
   3.2800000e+02   9.0064348e-05
   3.2900000e+02   1.0452756e-04
   3.3000000e+02   1.2090616e-04
   3.3100000e+02   1.4084207e-04
   3.3200000e+02   1.6370447e-04
   3.3300000e+02   1.8983435e-04
   3.3400000e+02   2.1962474e-04
   3.3500000e+02   2.5365082e-04
   3.3600000e+02   2.9238136e-04
   3.3700000e+02   3.3611430e-04
   3.3800000e+02   3.8483646e-04
   3.3900000e+02   4.4274237e-04
   3.4000000e+02   5.0801417e-04
   3.4100000e+02   5.8138588e-04
   3.4200000e+02   6.6384086e-04
   3.4300000e+02   7.5637325e-04
   3.4400000e+02   8.6032285e-04
   3.4500000e+02   9.7630493e-04
   3.4600000e+02   1.1041412e-03
   3.4700000e+02   1.2534771e-03
   3.4800000e+02   1.4196269e-03
   3.4900000e+02   1.6038868e-03
   3.5000000e+02   1.8081148e-03
   3.5100000e+02   2.0341169e-03
   3.5200000e+02   2.2848150e-03
   3.5300000e+02   2.5613193e-03
   3.5400000e+02   2.8629397e-03
   3.5500000e+02   3.2096938e-03
   3.5600000e+02   3.5907850e-03
   3.5700000e+02   4.0080749e-03
   3.5800000e+02   4.4645788e-03
   3.5900000e+02   4.9630193e-03
   3.6000000e+02   5.5092532e-03
   3.6100000e+02   6.1050216e-03
   3.6200000e+02   6.7484099e-03
   3.6300000e+02   7.4771219e-03
   3.6400000e+02   8.2687826e-03
   3.6500000e+02   9.1253194e-03
   3.6600000e+02   1.0050827e-02
   3.6700000e+02   1.1048435e-02
   3.6800000e+02   1.2129033e-02
   3.6900000e+02   1.3294957e-02
   3.7000000e+02   1.4541872e-02
   3.7100000e+02   1.5934566e-02
   3.7200000e+02   1.7431105e-02
   3.7300000e+02   1.9032082e-02
   3.7400000e+02   2.0741823e-02
   3.7500000e+02   2.2562149e-02
   3.7600000e+02   2.4511978e-02
   3.7700000e+02   2.6593904e-02
   3.7800000e+02   2.8799516e-02
   3.7900000e+02   3.1230880e-02
   3.8000000e+02   3.3816571e-02
   3.8100000e+02   3.6553287e-02
   3.8200000e+02   3.9443634e-02
   3.8300000e+02   4.2484671e-02
   3.8400000e+02   4.5707299e-02
   3.8500000e+02   4.9113661e-02
   3.8600000e+02   5.2689445e-02
   3.8700000e+02   5.6582744e-02
   3.8800000e+02   6.0682516e-02
   3.8900000e+02   6.4977985e-02
   3.9000000e+02   6.9466987e-02
   3.9100000e+02   7.4136531e-02
   3.9200000e+02   7.9034251e-02
   3.9300000e+02   8.4160855e-02
   3.9400000e+02   8.9494700e-02
   3.9500000e+02   9.5234541e-02
   3.9600000e+02   1.0122217e-01
   3.9700000e+02   1.0743548e-01
   3.9800000e+02   1.1386393e-01
   3.9900000e+02   1.2047803e-01
   4.0000000e+02   1.2734717e-01
   4.0100000e+02   1.3446964e-01
   4.0200000e+02   1.4181611e-01
   4.0300000e+02   1.4963431e-01
   4.0400000e+02   1.5771695e-01
   4.0500000e+02   1.6602763e-01
   4.0600000e+02   1.7454432e-01
   4.0700000e+02   1.8321492e-01
   4.0800000e+02   1.9213491e-01
   4.0900000e+02   2.0129959e-01
   4.1000000e+02   2.1067312e-01
   4.1100000e+02   2.2054337e-01
   4.1200000e+02   2.3065977e-01
   4.1300000e+02   2.4097088e-01
   4.1400000e+02   2.5144167e-01
   4.1500000e+02   2.6199360e-01
   4.1600000e+02   2.7275069e-01
   4.1700000e+02   2.8370531e-01
   4.1800000e+02   2.9481792e-01
   4.1900000e+02   3.0640147e-01
   4.2000000e+02   3.1817578e-01
   4.2100000e+02   3.3007649e-01
   4.2200000e+02   3.4205662e-01
   4.2300000e+02   3.5401123e-01
   4.2400000e+02   3.6609217e-01
   4.2500000e+02   3.7828969e-01
   4.2600000e+02   3.9056447e-01
   4.2700000e+02   4.0281650e-01
   4.2800000e+02   4.1529990e-01
   4.2900000e+02   4.2768440e-01
   4.3000000e+02   4.3990244e-01
   4.3100000e+02   4.5184142e-01
   4.3200000e+02   4.6372523e-01
   4.3300000e+02   4.7562723e-01
   4.3400000e+02   4.8761911e-01
   4.3500000e+02   4.9971408e-01
   4.3600000e+02   5.1223149e-01
   4.3700000e+02   5.2488063e-01
   4.3800000e+02   5.3756197e-01
   4.3900000e+02   5.5006983e-01
   4.4000000e+02   5.6253383e-01
   4.4100000e+02   5.7491747e-01
   4.4200000e+02   5.8721113e-01
   4.4300000e+02   5.9938758e-01
   4.4400000e+02   6.1172295e-01
   4.4500000e+02   6.2396824e-01
   4.4600000e+02   6.3605525e-01
   4.4700000e+02   6.4792808e-01
   4.4800000e+02   6.5944468e-01
   4.4900000e+02   6.7079853e-01
   4.5000000e+02   6.8198205e-01
   4.5100000e+02   6.9297689e-01
   4.5200000e+02   7.0401926e-01
   4.5300000e+02   7.1490182e-01
   4.5400000e+02   7.2556679e-01
   4.5500000e+02   7.3596556e-01
   4.5600000e+02   7.4596466e-01
   4.5700000e+02   7.5574902e-01
   4.5800000e+02   7.6531361e-01
   4.5900000e+02   7.7464874e-01
   4.6000000e+02   7.8394603e-01
   4.6100000e+02   7.9304440e-01
   4.6200000e+02   8.0189903e-01
   4.6300000e+02   8.1047119e-01
   4.6400000e+02   8.1864407e-01
   4.6500000e+02   8.2658396e-01
   4.6600000e+02   8.3428840e-01
   4.6700000e+02   8.4175473e-01
   4.6800000e+02   8.4913067e-01
   4.6900000e+02   8.5629939e-01
   4.7000000e+02   8.6322913e-01
   4.7100000e+02   8.6989165e-01
   4.7200000e+02   8.7619128e-01
   4.7300000e+02   8.8226891e-01
   4.7400000e+02   8.8812413e-01
   4.7500000e+02   8.9375904e-01
   4.7600000e+02   8.9928202e-01
   4.7700000e+02   9.0461397e-01
   4.7800000e+02   9.0973449e-01
   4.7900000e+02   9.1462476e-01
   4.8000000e+02   9.1921126e-01
   4.8100000e+02   9.2360654e-01
   4.8200000e+02   9.2781152e-01
   4.8300000e+02   9.3183080e-01
   4.8400000e+02   9.3574016e-01
   4.8500000e+02   9.3948968e-01
   4.8600000e+02   9.4306760e-01
   4.8700000e+02   9.4646256e-01
   4.8800000e+02   9.4962141e-01
   4.8900000e+02   9.5262903e-01
   4.9000000e+02   9.5548695e-01
   4.9100000e+02   9.5820051e-01
   4.9200000e+02   9.6082023e-01
   4.9300000e+02   9.6331679e-01
   4.9400000e+02   9.6568432e-01
   4.9500000e+02   9.6791670e-01
   4.9600000e+02   9.6997770e-01
   4.9700000e+02   9.7192779e-01
   4.9800000e+02   9.7376863e-01
   4.9900000e+02   9.7550509e-01
   5.0000000e+02   9.7716936e-01
   5.0100000e+02   9.7874547e-01
   5.0200000e+02   9.8023108e-01
   5.0300000e+02   9.8162334e-01
   5.0400000e+02   9.8289893e-01
   5.0500000e+02   9.8409860e-01
   5.0600000e+02   9.8522381e-01
   5.0700000e+02   9.8627845e-01
   5.0800000e+02   9.8728211e-01
   5.0900000e+02   9.8822677e-01
   5.1000000e+02   9.8911192e-01
   5.1100000e+02   9.8993654e-01
   5.1200000e+02   9.9068639e-01
   5.1300000e+02   9.9138751e-01
   5.1400000e+02   9.9204103e-01
   5.1500000e+02   9.9264973e-01
   5.1600000e+02   9.9322501e-01
   5.1700000e+02   9.9376322e-01
   5.1800000e+02   9.9426460e-01
   5.1900000e+02   9.9472900e-01
   5.2000000e+02   9.9514819e-01
   5.2100000e+02   9.9553793e-01
   5.2200000e+02   9.9589901e-01
   5.2300000e+02   9.9623326e-01
   5.2400000e+02   9.9654704e-01
   5.2500000e+02   9.9683887e-01
   5.2600000e+02   9.9710919e-01
   5.2700000e+02   9.9735816e-01
   5.2800000e+02   9.9758126e-01
   5.2900000e+02   9.9778756e-01
   5.3000000e+02   9.9797757e-01
   5.3100000e+02   9.9815241e-01
   5.3200000e+02   9.9831546e-01
   5.3300000e+02   9.9846622e-01
   5.3400000e+02   9.9860509e-01
   5.3500000e+02   9.9873230e-01
   5.3600000e+02   9.9884547e-01
   5.3700000e+02   9.9894957e-01
   5.3800000e+02   9.9904490e-01
   5.3900000e+02   9.9913211e-01
   5.4000000e+02   9.9921178e-01
   5.4100000e+02   9.9928527e-01
   5.4200000e+02   9.9935218e-01
   5.4300000e+02   9.9941264e-01
   5.4400000e+02   9.9946553e-01
   5.4500000e+02   9.9951354e-01
   5.4600000e+02   9.9955709e-01
   5.4700000e+02   9.9959679e-01
   5.4800000e+02   9.9963328e-01
   5.4900000e+02   9.9966744e-01
   5.5000000e+02   9.9969921e-01
   5.5100000e+02   9.9972862e-01
   5.5200000e+02   9.9975491e-01
   5.5300000e+02   9.9977913e-01
   5.5400000e+02   9.9980119e-01
   5.5500000e+02   9.9982116e-01
   5.5600000e+02   9.9983922e-01
   5.5700000e+02   9.9985573e-01
   5.5800000e+02   9.9987075e-01
   5.5900000e+02   9.9988436e-01
   5.6000000e+02   9.9989662e-01
   5.6100000e+02   9.9990731e-01
   5.6200000e+02   9.9991699e-01
   5.6300000e+02   9.9992571e-01
   5.6400000e+02   9.9993355e-01
   5.6500000e+02   9.9994068e-01
   5.6600000e+02   9.9994713e-01
   5.6700000e+02   9.9995294e-01
   5.6800000e+02   9.9995815e-01
   5.6900000e+02   9.9996266e-01
   5.7000000e+02   9.9996673e-01
   5.7100000e+02   9.9997037e-01
   5.7200000e+02   9.9997363e-01
   5.7300000e+02   9.9997658e-01
   5.7400000e+02   9.9997923e-01
   5.7500000e+02   9.9998161e-01
   5.7600000e+02   9.9998373e-01
   5.7700000e+02   9.9998555e-01
   5.7800000e+02   9.9998719e-01
   5.7900000e+02   9.9998865e-01
   5.8000000e+02   9.9998995e-01
   5.8100000e+02   9.9999112e-01
   5.8200000e+02   9.9999216e-01
   5.8300000e+02   9.9999309e-01
   5.8400000e+02   9.9999392e-01
   5.8500000e+02   9.9999463e-01
   5.8600000e+02   9.9999526e-01
   5.8700000e+02   9.9999582e-01
   5.8800000e+02   9.9999632e-01
   5.8900000e+02   9.9999676e-01
   5.9000000e+02   9.9999715e-01
   5.9100000e+02   9.9999751e-01
   5.9200000e+02   9.9999782e-01
   5.9300000e+02   9.9999808e-01
   5.9400000e+02   9.9999831e-01
   5.9500000e+02   9.9999852e-01
   5.9600000e+02   9.9999870e-01
   5.9700000e+02   9.9999886e-01
   5.9800000e+02   9.9999901e-01
   5.9900000e+02   9.9999913e-01
   6.0000000e+02   9.9999924e-01
   6.0100000e+02   9.9999934e-01
   6.0200000e+02   9.9999942e-01
   6.0300000e+02   9.9999950e-01
   6.0400000e+02   9.9999956e-01
   6.0500000e+02   9.9999962e-01
   6.0600000e+02   9.9999967e-01
   6.0700000e+02   9.9999971e-01
   6.0800000e+02   9.9999975e-01
   6.0900000e+02   9.9999978e-01
   6.1000000e+02   9.9999981e-01
   6.1100000e+02   9.9999983e-01
   6.1200000e+02   9.9999986e-01
   6.1300000e+02   9.9999988e-01
   6.1400000e+02   9.9999989e-01
   6.1500000e+02   9.9999991e-01
   6.1600000e+02   9.9999992e-01
   6.1700000e+02   9.9999993e-01
   6.1800000e+02   9.9999994e-01
   6.1900000e+02   9.9999995e-01
   6.2000000e+02   9.9999995e-01
   6.2100000e+02   9.9999996e-01
   6.2200000e+02   9.9999997e-01
   6.2300000e+02   9.9999997e-01
   6.2400000e+02   9.9999998e-01
   6.2500000e+02   9.9999998e-01
   6.2600000e+02   9.9999998e-01
   6.2700000e+02   9.9999998e-01
   6.2800000e+02   9.9999999e-01
   6.2900000e+02   9.9999999e-01
   6.3000000e+02   9.9999999e-01
   6.3100000e+02   9.9999999e-01
   6.3200000e+02   9.9999999e-01
   6.3300000e+02   9.9999999e-01
   6.3400000e+02   9.9999999e-01
   6.3500000e+02   1.0000000e+00
   6.3600000e+02   1.0000000e+00
   6.3700000e+02   1.0000000e+00
   6.3800000e+02   1.0000000e+00
   6.3900000e+02   1.0000000e+00
   6.4000000e+02   1.0000000e+00
   6.4100000e+02   1.0000000e+00
   6.4200000e+02   1.0000000e+00
   6.4300000e+02   1.0000000e+00
   6.4400000e+02   1.0000000e+00
   6.4500000e+02   1.0000000e+00
   6.4600000e+02   1.0000000e+00
   6.4700000e+02   1.0000000e+00
   6.4800000e+02   1.0000000e+00
   6.4900000e+02   1.0000000e+00
   6.5000000e+02   1.0000000e+00
   6.5100000e+02   1.0000000e+00
   6.5200000e+02   1.0000000e+00
   6.5300000e+02   1.0000000e+00
   6.5400000e+02   1.0000000e+00
   6.5500000e+02   1.0000000e+00
   6.5600000e+02   1.0000000e+00
   6.5700000e+02   1.0000000e+00
   6.5800000e+02   1.0000000e+00
   6.5900000e+02   1.0000000e+00
   6.6000000e+02   1.0000000e+00
   6.6100000e+02   1.0000000e+00
   6.6200000e+02   1.0000000e+00
   6.6300000e+02   1.0000000e+00
   6.6400000e+02   1.0000000e+00
   6.6500000e+02   1.0000000e+00
   6.6600000e+02   1.0000000e+00
   6.6700000e+02   1.0000000e+00
   6.6800000e+02   1.0000000e+00
   6.6900000e+02   1.0000000e+00
   6.7000000e+02   1.0000000e+00
   6.7100000e+02   1.0000000e+00
   6.7200000e+02   1.0000000e+00
   6.7300000e+02   1.0000000e+00
   6.7400000e+02   1.0000000e+00
   6.7500000e+02   1.0000000e+00
   6.7600000e+02   1.0000000e+00
   6.7700000e+02   1.0000000e+00
   6.7800000e+02   1.0000000e+00
   6.7900000e+02   1.0000000e+00
   6.8000000e+02   1.0000000e+00
   6.8100000e+02   1.0000000e+00
   6.8200000e+02   1.0000000e+00
   6.8300000e+02   1.0000000e+00
   6.8400000e+02   1.0000000e+00
   6.8500000e+02   1.0000000e+00
   6.8600000e+02   1.0000000e+00
   6.8700000e+02   1.0000000e+00
   6.8800000e+02   1.0000000e+00
   6.8900000e+02   1.0000000e+00
   6.9000000e+02   1.0000000e+00
   6.9100000e+02   1.0000000e+00
   6.9200000e+02   1.0000000e+00
   6.9300000e+02   1.0000000e+00
   6.9400000e+02   1.0000000e+00
   6.9500000e+02   1.0000000e+00
   6.9600000e+02   1.0000000e+00
   6.9700000e+02   1.0000000e+00
   6.9800000e+02   1.0000000e+00
   6.9900000e+02   1.0000000e+00
   7.0000000e+02   1.0000000e+00
   7.0100000e+02   1.0000000e+00
   7.0200000e+02   1.0000000e+00
   7.0300000e+02   1.0000000e+00
   7.0400000e+02   1.0000000e+00
   7.0500000e+02   1.0000000e+00
   7.0600000e+02   1.0000000e+00
   7.0700000e+02   1.0000000e+00
   7.0800000e+02   1.0000000e+00
   7.0900000e+02   1.0000000e+00
   7.1000000e+02   1.0000000e+00
   7.1100000e+02   1.0000000e+00
   7.1200000e+02   1.0000000e+00
   7.1300000e+02   1.0000000e+00
   7.1400000e+02   1.0000000e+00
   7.1500000e+02   1.0000000e+00
   7.1600000e+02   1.0000000e+00
   7.1700000e+02   1.0000000e+00
   7.1800000e+02   1.0000000e+00
   7.1900000e+02   1.0000000e+00
   7.2000000e+02   1.0000000e+00
   7.2100000e+02   1.0000000e+00
   7.2200000e+02   1.0000000e+00
   7.2300000e+02   1.0000000e+00
   7.2400000e+02   1.0000000e+00
   7.2500000e+02   1.0000000e+00
   7.2600000e+02   1.0000000e+00
   7.2700000e+02   1.0000000e+00
   7.2800000e+02   1.0000000e+00
   7.2900000e+02   1.0000000e+00
   7.3000000e+02   1.0000000e+00
   7.3100000e+02   1.0000000e+00
   7.3200000e+02   1.0000000e+00
   7.3300000e+02   1.0000000e+00
   7.3400000e+02   1.0000000e+00
   7.3500000e+02   1.0000000e+00
   7.3600000e+02   1.0000000e+00
   7.3700000e+02   1.0000000e+00
   7.3800000e+02   1.0000000e+00
   7.3900000e+02   1.0000000e+00
   7.4000000e+02   1.0000000e+00
   7.4100000e+02   1.0000000e+00
   7.4200000e+02   1.0000000e+00
   7.4300000e+02   1.0000000e+00
   7.4400000e+02   1.0000000e+00
   7.4500000e+02   1.0000000e+00
   7.4600000e+02   1.0000000e+00
   7.4700000e+02   1.0000000e+00
   7.4800000e+02   1.0000000e+00
   7.4900000e+02   1.0000000e+00
   7.5000000e+02   1.0000000e+00
   7.5100000e+02   1.0000000e+00
   7.5200000e+02   1.0000000e+00
   7.5300000e+02   1.0000000e+00
   7.5400000e+02   1.0000000e+00
   7.5500000e+02   1.0000000e+00
   7.5600000e+02   1.0000000e+00
   7.5700000e+02   1.0000000e+00
   7.5800000e+02   1.0000000e+00
   7.5900000e+02   1.0000000e+00
   7.6000000e+02   1.0000000e+00
   7.6100000e+02   1.0000000e+00
   7.6200000e+02   1.0000000e+00
   7.6300000e+02   1.0000000e+00
   7.6400000e+02   1.0000000e+00
   7.6500000e+02   1.0000000e+00
   7.6600000e+02   1.0000000e+00
   7.6700000e+02   1.0000000e+00
   7.6800000e+02   1.0000000e+00
   7.6900000e+02   1.0000000e+00
   7.7000000e+02   1.0000000e+00
   7.7100000e+02   1.0000000e+00
   7.7200000e+02   1.0000000e+00
   7.7300000e+02   1.0000000e+00
   7.7400000e+02   1.0000000e+00
   7.7500000e+02   1.0000000e+00
   7.7600000e+02   1.0000000e+00
   7.7700000e+02   1.0000000e+00
   7.7800000e+02   1.0000000e+00
   7.7900000e+02   1.0000000e+00
   7.8000000e+02   1.0000000e+00
   7.8100000e+02   1.0000000e+00
   7.8200000e+02   1.0000000e+00
   7.8300000e+02   1.0000000e+00
   7.8400000e+02   1.0000000e+00
   7.8500000e+02   1.0000000e+00
   7.8600000e+02   1.0000000e+00
   7.8700000e+02   1.0000000e+00
   7.8800000e+02   1.0000000e+00
   7.8900000e+02   1.0000000e+00
   7.9000000e+02   1.0000000e+00
   7.9100000e+02   1.0000000e+00
   7.9200000e+02   1.0000000e+00
   7.9300000e+02   1.0000000e+00
   7.9400000e+02   1.0000000e+00
   7.9500000e+02   1.0000000e+00
   7.9600000e+02   1.0000000e+00
   7.9700000e+02   1.0000000e+00
   7.9800000e+02   1.0000000e+00
   7.9900000e+02   1.0000000e+00
   8.0000000e+02   1.0000000e+00


==> data_new/pcov1_250.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   7.9000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.3000000e+01   0.0000000e+00
   8.4000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0100000e+02   0.0000000e+00
   1.0200000e+02   0.0000000e+00
   1.0300000e+02   0.0000000e+00
   1.0400000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.0600000e+02   0.0000000e+00
   1.0700000e+02   0.0000000e+00
   1.0800000e+02   0.0000000e+00
   1.0900000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1100000e+02   0.0000000e+00
   1.1200000e+02   0.0000000e+00
   1.1300000e+02   0.0000000e+00
   1.1400000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.1600000e+02   0.0000000e+00
   1.1700000e+02   0.0000000e+00
   1.1800000e+02   0.0000000e+00
   1.1900000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.2200000e+02   0.0000000e+00
   1.2300000e+02   0.0000000e+00
   1.2400000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.2600000e+02   0.0000000e+00
   1.2700000e+02   0.0000000e+00
   1.2800000e+02   0.0000000e+00
   1.2900000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3100000e+02   0.0000000e+00
   1.3200000e+02   0.0000000e+00
   1.3300000e+02   0.0000000e+00
   1.3400000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.3600000e+02   0.0000000e+00
   1.3700000e+02   0.0000000e+00
   1.3800000e+02   0.0000000e+00
   1.3900000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4100000e+02   0.0000000e+00
   1.4200000e+02   0.0000000e+00
   1.4300000e+02   0.0000000e+00
   1.4400000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.4600000e+02   0.0000000e+00
   1.4700000e+02   0.0000000e+00
   1.4800000e+02   0.0000000e+00
   1.4900000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5100000e+02   0.0000000e+00
   1.5200000e+02   0.0000000e+00
   1.5300000e+02   0.0000000e+00
   1.5400000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.5600000e+02   0.0000000e+00
   1.5700000e+02   0.0000000e+00
   1.5800000e+02   0.0000000e+00
   1.5900000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6100000e+02   0.0000000e+00
   1.6200000e+02   0.0000000e+00
   1.6300000e+02   0.0000000e+00
   1.6400000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.6600000e+02   0.0000000e+00
   1.6700000e+02   0.0000000e+00
   1.6800000e+02   0.0000000e+00
   1.6900000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7100000e+02   0.0000000e+00
   1.7200000e+02   0.0000000e+00
   1.7300000e+02   0.0000000e+00
   1.7400000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.7600000e+02   0.0000000e+00
   1.7700000e+02   0.0000000e+00
   1.7800000e+02   0.0000000e+00
   1.7900000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8100000e+02   0.0000000e+00
   1.8200000e+02   0.0000000e+00
   1.8300000e+02   0.0000000e+00
   1.8400000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.8600000e+02   0.0000000e+00
   1.8700000e+02   0.0000000e+00
   1.8800000e+02   0.0000000e+00
   1.8900000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9100000e+02   0.0000000e+00
   1.9200000e+02   0.0000000e+00
   1.9300000e+02   0.0000000e+00
   1.9400000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   1.9600000e+02   0.0000000e+00
   1.9700000e+02   0.0000000e+00
   1.9800000e+02   0.0000000e+00
   1.9900000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0100000e+02   0.0000000e+00
   2.0200000e+02   0.0000000e+00
   2.0300000e+02   0.0000000e+00
   2.0400000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.0600000e+02   0.0000000e+00
   2.0700000e+02   0.0000000e+00
   2.0800000e+02   0.0000000e+00
   2.0900000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1100000e+02   0.0000000e+00
   2.1200000e+02   0.0000000e+00
   2.1300000e+02   0.0000000e+00
   2.1400000e+02   0.0000000e+00
   2.1500000e+02   0.0000000e+00
   2.1600000e+02   0.0000000e+00
   2.1700000e+02   0.0000000e+00
   2.1800000e+02   0.0000000e+00
   2.1900000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.2100000e+02   0.0000000e+00
   2.2200000e+02   0.0000000e+00
   2.2300000e+02   0.0000000e+00
   2.2400000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.2600000e+02   0.0000000e+00
   2.2700000e+02   0.0000000e+00
   2.2800000e+02   0.0000000e+00
   2.2900000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.3100000e+02   0.0000000e+00
   2.3200000e+02   0.0000000e+00
   2.3300000e+02   0.0000000e+00
   2.3400000e+02   0.0000000e+00
   2.3500000e+02   0.0000000e+00
   2.3600000e+02   0.0000000e+00
   2.3700000e+02   0.0000000e+00
   2.3800000e+02   0.0000000e+00
   2.3900000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.4100000e+02   0.0000000e+00
   2.4200000e+02   0.0000000e+00
   2.4300000e+02   0.0000000e+00
   2.4400000e+02   0.0000000e+00
   2.4500000e+02   0.0000000e+00
   2.4600000e+02   0.0000000e+00
   2.4700000e+02   0.0000000e+00
   2.4800000e+02   0.0000000e+00
   2.4900000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.5100000e+02   0.0000000e+00
   2.5200000e+02   0.0000000e+00
   2.5300000e+02   0.0000000e+00
   2.5400000e+02   0.0000000e+00
   2.5500000e+02   0.0000000e+00
   2.5600000e+02   0.0000000e+00
   2.5700000e+02   0.0000000e+00
   2.5800000e+02   0.0000000e+00
   2.5900000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.6100000e+02   0.0000000e+00
   2.6200000e+02   0.0000000e+00
   2.6300000e+02   0.0000000e+00
   2.6400000e+02   0.0000000e+00
   2.6500000e+02   0.0000000e+00
   2.6600000e+02   0.0000000e+00
   2.6700000e+02   0.0000000e+00
   2.6800000e+02   0.0000000e+00
   2.6900000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.7100000e+02   0.0000000e+00
   2.7200000e+02   0.0000000e+00
   2.7300000e+02   0.0000000e+00
   2.7400000e+02   0.0000000e+00
   2.7500000e+02   0.0000000e+00
   2.7600000e+02   0.0000000e+00
   2.7700000e+02   0.0000000e+00
   2.7800000e+02   0.0000000e+00
   2.7900000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.8100000e+02   0.0000000e+00
   2.8200000e+02   0.0000000e+00
   2.8300000e+02   0.0000000e+00
   2.8400000e+02   0.0000000e+00
   2.8500000e+02   0.0000000e+00
   2.8600000e+02   0.0000000e+00
   2.8700000e+02   0.0000000e+00
   2.8800000e+02   0.0000000e+00
   2.8900000e+02   0.0000000e+00
   2.9000000e+02   9.3638226e-20
   2.9100000e+02   2.5323539e-19
   2.9200000e+02   5.0861637e-19
   2.9300000e+02   8.9241597e-19
   2.9400000e+02   1.4876180e-18
   2.9500000e+02   2.2972286e-18
   2.9600000e+02   3.4338926e-18
   2.9700000e+02   4.8642469e-18
   2.9800000e+02   7.3492779e-18
   2.9900000e+02   1.0922765e-17
   3.0000000e+02   1.6133737e-17
   3.0100000e+02   2.3552385e-17
   3.0200000e+02   3.3948702e-17
   3.0300000e+02   4.8429333e-17
   3.0400000e+02   6.7975417e-17
   3.0500000e+02   9.3696256e-17
   3.0600000e+02   1.3924619e-16
   3.0700000e+02   2.0534537e-16
   3.0800000e+02   3.0047251e-16
   3.0900000e+02   4.3540462e-16
   3.1000000e+02   6.2322572e-16
   3.1100000e+02   8.7868550e-16
   3.1200000e+02   1.2178330e-15
   3.1300000e+02   1.6572454e-15
   3.1400000e+02   2.3987523e-15
   3.1500000e+02   3.4470705e-15
   3.1600000e+02   4.9201407e-15
   3.1700000e+02   6.9675332e-15
   3.1800000e+02   9.7667594e-15
   3.1900000e+02   1.3515748e-14
   3.2000000e+02   1.8419511e-14
   3.2100000e+02   2.4681386e-14
   3.2200000e+02   3.2499746e-14
   3.2300000e+02   4.4847935e-14
   3.2400000e+02   6.1691901e-14
   3.2500000e+02   8.4695577e-14
   3.2600000e+02   1.1596112e-13
   3.2700000e+02   1.5796491e-13
   3.2800000e+02   2.1338213e-13
   3.2900000e+02   2.8488404e-13
   3.3000000e+02   3.7495897e-13
   3.3100000e+02   5.1463974e-13
   3.3200000e+02   7.0282599e-13
   3.3300000e+02   9.5560470e-13
   3.3400000e+02   1.2929155e-12
   3.3500000e+02   1.7379423e-12
   3.3600000e+02   2.3152320e-12
   3.3700000e+02   3.0485764e-12
   3.3800000e+02   3.9590541e-12
   3.3900000e+02   5.3201457e-12
   3.4000000e+02   7.1143349e-12
   3.4100000e+02   9.4754728e-12
   3.4200000e+02   1.2568635e-11
   3.4300000e+02   1.6581763e-11
   3.4400000e+02   2.1712564e-11
   3.4500000e+02   2.8145075e-11
   3.4600000e+02   3.6032592e-11
   3.4700000e+02   4.7452856e-11
   3.4800000e+02   6.2211596e-11
   3.4900000e+02   8.1265734e-11
   3.5000000e+02   1.0578840e-10
   3.5100000e+02   1.3710013e-10
   3.5200000e+02   1.7657198e-10
   3.5300000e+02   2.2543275e-10
   3.5400000e+02   2.8463680e-10
   3.5500000e+02   3.6789860e-10
   3.5600000e+02   4.7351986e-10
   3.5700000e+02   6.0742470e-10
   3.5800000e+02   7.7684522e-10
   3.5900000e+02   9.8983800e-10
   3.6000000e+02   1.2546867e-09
   3.6100000e+02   1.5785231e-09
   3.6200000e+02   1.9664558e-09
   3.6300000e+02   2.4977126e-09
   3.6400000e+02   3.1599973e-09
   3.6500000e+02   3.9852716e-09
   3.6600000e+02   5.0124645e-09
   3.6700000e+02   6.2845293e-09
   3.6800000e+02   7.8453819e-09
   3.6900000e+02   9.7312386e-09
   3.7000000e+02   1.1965665e-08
   3.7100000e+02   1.4951980e-08
   3.7200000e+02   1.8614464e-08
   3.7300000e+02   2.3104256e-08
   3.7400000e+02   2.8605406e-08
   3.7500000e+02   3.5319178e-08
   3.7600000e+02   4.3451263e-08
   3.7700000e+02   5.3163513e-08
   3.7800000e+02   6.4549586e-08
   3.7900000e+02   7.9430186e-08
   3.8000000e+02   9.7401961e-08
   3.8100000e+02   1.1909444e-07
   3.8200000e+02   1.4527600e-07
   3.8300000e+02   1.7677963e-07
   3.8400000e+02   2.1446204e-07
   3.8500000e+02   2.5896318e-07
   3.8600000e+02   3.1060214e-07
   3.8700000e+02   3.7671089e-07
   3.8800000e+02   4.5540760e-07
   3.8900000e+02   5.4901190e-07
   3.9000000e+02   6.6036969e-07
   3.9100000e+02   7.9253971e-07
   3.9200000e+02   9.4871474e-07
   3.9300000e+02   1.1311443e-06
   3.9400000e+02   1.3407472e-06
   3.9500000e+02   1.6040082e-06
   3.9600000e+02   1.9131633e-06
   3.9700000e+02   2.2757999e-06
   3.9800000e+02   2.7013082e-06
   3.9900000e+02   3.1996883e-06
   4.0000000e+02   3.7816531e-06
   4.0100000e+02   4.4542623e-06
   4.0200000e+02   5.2196715e-06
   4.0300000e+02   6.1641433e-06
   4.0400000e+02   7.2591273e-06
   4.0500000e+02   8.5267069e-06
   4.0600000e+02   9.9945805e-06
   4.0700000e+02   1.1691935e-05
   4.0800000e+02   1.3651328e-05
   4.0900000e+02   1.5892614e-05
   4.1000000e+02   1.8419478e-05
   4.1100000e+02   2.1486500e-05
   4.1200000e+02   2.4999464e-05
   4.1300000e+02   2.9015632e-05
   4.1400000e+02   3.3608235e-05
   4.1500000e+02   3.8853433e-05
   4.1600000e+02   4.4841400e-05
   4.1700000e+02   5.1622311e-05
   4.1800000e+02   5.9198392e-05
   4.1900000e+02   6.8253549e-05
   4.2000000e+02   7.8507127e-05
   4.2100000e+02   9.0091296e-05
   4.2200000e+02   1.0317988e-04
   4.2300000e+02   1.1795054e-04
   4.2400000e+02   1.3463220e-04
   4.2500000e+02   1.5333912e-04
   4.2600000e+02   1.7405688e-04
   4.2700000e+02   1.9661114e-04
   4.2800000e+02   2.2265154e-04
   4.2900000e+02   2.5130811e-04
   4.3000000e+02   2.8289778e-04
   4.3100000e+02   3.1785189e-04
   4.3200000e+02   3.5692275e-04
   4.3300000e+02   4.0071571e-04
   4.3400000e+02   4.4962382e-04
   4.3500000e+02   5.0364578e-04
   4.3600000e+02   5.6679713e-04
   4.3700000e+02   6.3707255e-04
   4.3800000e+02   7.1492735e-04
   4.3900000e+02   8.0083241e-04
   4.4000000e+02   8.9597685e-04
   4.4100000e+02   1.0011754e-03
   4.4200000e+02   1.1168787e-03
   4.4300000e+02   1.2428017e-03
   4.4400000e+02   1.3871902e-03
   4.4500000e+02   1.5455943e-03
   4.4600000e+02   1.7187788e-03
   4.4700000e+02   1.9079880e-03
   4.4800000e+02   2.1143315e-03
   4.4900000e+02   2.3402787e-03
   4.5000000e+02   2.5865765e-03
   4.5100000e+02   2.8524795e-03
   4.5200000e+02   3.1537536e-03
   4.5300000e+02   3.4812188e-03
   4.5400000e+02   3.8358147e-03
   4.5500000e+02   4.2193928e-03
   4.5600000e+02   4.6334057e-03
   4.5700000e+02   5.0825289e-03
   4.5800000e+02   5.5678712e-03
   4.5900000e+02   6.0877579e-03
   4.6000000e+02   6.6701814e-03
   4.6100000e+02   7.2976585e-03
   4.6200000e+02   7.9709309e-03
   4.6300000e+02   8.6923577e-03
   4.6400000e+02   9.4632985e-03
   4.6500000e+02   1.0292100e-02
   4.6600000e+02   1.1180220e-02
   4.6700000e+02   1.2124327e-02
   4.6800000e+02   1.3170724e-02
   4.6900000e+02   1.4288572e-02
   4.7000000e+02   1.5477580e-02
   4.7100000e+02   1.6740136e-02
   4.7200000e+02   1.8076420e-02
   4.7300000e+02   1.9500532e-02
   4.7400000e+02   2.1014131e-02
   4.7500000e+02   2.2611246e-02
   4.7600000e+02   2.4363460e-02
   4.7700000e+02   2.6220232e-02
   4.7800000e+02   2.8178811e-02
   4.7900000e+02   3.0240594e-02
   4.8000000e+02   3.2402584e-02
   4.8100000e+02   3.4687391e-02
   4.8200000e+02   3.7096545e-02
   4.8300000e+02   3.9620313e-02
   4.8400000e+02   4.2362427e-02
   4.8500000e+02   4.5245703e-02
   4.8600000e+02   4.8262929e-02
   4.8700000e+02   5.1412904e-02
   4.8800000e+02   5.4686434e-02
   4.8900000e+02   5.8117986e-02
   4.9000000e+02   6.1708481e-02
   4.9100000e+02   6.5443375e-02
   4.9200000e+02   6.9463963e-02
   4.9300000e+02   7.3660127e-02
   4.9400000e+02   7.8017844e-02
   4.9500000e+02   8.2531265e-02
   4.9600000e+02   8.7181137e-02
   4.9700000e+02   9.2017484e-02
   4.9800000e+02   9.7040047e-02
   4.9900000e+02   1.0222882e-01
   5.0000000e+02   1.0776517e-01
   5.0100000e+02   1.1350197e-01
   5.0200000e+02   1.1941616e-01
   5.0300000e+02   1.2549513e-01
   5.0400000e+02   1.3170540e-01
   5.0500000e+02   1.3811611e-01
   5.0600000e+02   1.4472532e-01
   5.0700000e+02   1.5150761e-01
   5.0800000e+02   1.5868289e-01
   5.0900000e+02   1.6606668e-01
   5.1000000e+02   1.7362540e-01
   5.1100000e+02   1.8133796e-01
   5.1200000e+02   1.8915309e-01
   5.1300000e+02   1.9716180e-01
   5.1400000e+02   2.0536020e-01
   5.1500000e+02   2.1371835e-01
   5.1600000e+02   2.2248872e-01
   5.1700000e+02   2.3145379e-01
   5.1800000e+02   2.4056924e-01
   5.1900000e+02   2.4980484e-01
   5.2000000e+02   2.5908940e-01
   5.2100000e+02   2.6853706e-01
   5.2200000e+02   2.7814202e-01
   5.2300000e+02   2.8787161e-01
   5.2400000e+02   2.9800084e-01
   5.2500000e+02   3.0828809e-01
   5.2600000e+02   3.1867969e-01
   5.2700000e+02   3.2913687e-01
   5.2800000e+02   3.3956883e-01
   5.2900000e+02   3.5011182e-01
   5.3000000e+02   3.6075858e-01
   5.3100000e+02   3.7147609e-01
   5.3200000e+02   3.8254911e-01
   5.3300000e+02   3.9372440e-01
   5.3400000e+02   4.0494185e-01
   5.3500000e+02   4.1615619e-01
   5.3600000e+02   4.2725987e-01
   5.3700000e+02   4.3840777e-01
   5.3800000e+02   4.4959187e-01
   5.3900000e+02   4.6078138e-01
   5.4000000e+02   4.7189299e-01
   5.4100000e+02   4.8314886e-01
   5.4200000e+02   4.9426242e-01
   5.4300000e+02   5.0517444e-01
   5.4400000e+02   5.1577806e-01
   5.4500000e+02   5.2628337e-01
   5.4600000e+02   5.3675529e-01
   5.4700000e+02   5.4726011e-01
   5.4800000e+02   5.5781491e-01
   5.4900000e+02   5.6869500e-01
   5.5000000e+02   5.7965600e-01
   5.5100000e+02   5.9061397e-01
   5.5200000e+02   6.0138773e-01
   5.5300000e+02   6.1209698e-01
   5.5400000e+02   6.2270995e-01
   5.5500000e+02   6.3321978e-01
   5.5600000e+02   6.4360623e-01
   5.5700000e+02   6.5410488e-01
   5.5800000e+02   6.6450916e-01
   5.5900000e+02   6.7476417e-01
   5.6000000e+02   6.8482493e-01
   5.6100000e+02   6.9457066e-01
   5.6200000e+02   7.0417074e-01
   5.6300000e+02   7.1361979e-01
   5.6400000e+02   7.2290390e-01
   5.6500000e+02   7.3222510e-01
   5.6600000e+02   7.4141026e-01
   5.6700000e+02   7.5041285e-01
   5.6800000e+02   7.5919386e-01
   5.6900000e+02   7.6764192e-01
   5.7000000e+02   7.7591509e-01
   5.7100000e+02   7.8400973e-01
   5.7200000e+02   7.9191784e-01
   5.7300000e+02   7.9980536e-01
   5.7400000e+02   8.0753471e-01
   5.7500000e+02   8.1506895e-01
   5.7600000e+02   8.2237640e-01
   5.7700000e+02   8.2935971e-01
   5.7800000e+02   8.3615958e-01
   5.7900000e+02   8.4277402e-01
   5.8000000e+02   8.4919988e-01
   5.8100000e+02   8.5556785e-01
   5.8200000e+02   8.6177424e-01
   5.8300000e+02   8.6779157e-01
   5.8400000e+02   8.7359575e-01
   5.8500000e+02   8.7910601e-01
   5.8600000e+02   8.8444183e-01
   5.8700000e+02   8.8960258e-01
   5.8800000e+02   8.9458857e-01
   5.8900000e+02   8.9949861e-01
   5.9000000e+02   9.0425854e-01
   5.9100000e+02   9.0884929e-01
   5.9200000e+02   9.1325373e-01
   5.9300000e+02   9.1740809e-01
   5.9400000e+02   9.2140925e-01
   5.9500000e+02   9.2525753e-01
   5.9600000e+02   9.2895531e-01
   5.9700000e+02   9.3257439e-01
   5.9800000e+02   9.3606442e-01
   5.9900000e+02   9.3941314e-01
   6.0000000e+02   9.4260914e-01
   6.0100000e+02   9.4560448e-01
   6.0200000e+02   9.4847423e-01
   6.0300000e+02   9.5121923e-01
   6.0400000e+02   9.5384277e-01
   6.0500000e+02   9.5639500e-01
   6.0600000e+02   9.5884353e-01
   6.0700000e+02   9.6118110e-01
   6.0800000e+02   9.6340065e-01
   6.0900000e+02   9.6546780e-01
   6.1000000e+02   9.6743814e-01
   6.1100000e+02   9.6931273e-01
   6.1200000e+02   9.7109494e-01
   6.1300000e+02   9.7281845e-01
   6.1400000e+02   9.7446354e-01
   6.1500000e+02   9.7602632e-01
   6.1600000e+02   9.7750278e-01
   6.1700000e+02   9.7886935e-01
   6.1800000e+02   9.8016543e-01
   6.1900000e+02   9.8139205e-01
   6.2000000e+02   9.8255216e-01
   6.2100000e+02   9.8366756e-01
   6.2200000e+02   9.8472689e-01
   6.2300000e+02   9.8572832e-01
   6.2400000e+02   9.8666981e-01
   6.2500000e+02   9.8753590e-01
   6.2600000e+02   9.8835334e-01
   6.2700000e+02   9.8912297e-01
   6.2800000e+02   9.8984716e-01
   6.2900000e+02   9.9053947e-01
   6.3000000e+02   9.9119374e-01
   6.3100000e+02   9.9180930e-01
   6.3200000e+02   9.9238523e-01
   6.3300000e+02   9.9291185e-01
   6.3400000e+02   9.9340653e-01
   6.3500000e+02   9.9386994e-01
   6.3600000e+02   9.9430378e-01
   6.3700000e+02   9.9471621e-01
   6.3800000e+02   9.9510408e-01
   6.3900000e+02   9.9546729e-01
   6.4000000e+02   9.9580552e-01
   6.4100000e+02   9.9611295e-01
   6.4200000e+02   9.9640040e-01
   6.4300000e+02   9.9666835e-01
   6.4400000e+02   9.9691795e-01
   6.4500000e+02   9.9714999e-01
   6.4600000e+02   9.9736810e-01
   6.4700000e+02   9.9756996e-01
   6.4800000e+02   9.9775541e-01
   6.4900000e+02   9.9792124e-01
   6.5000000e+02   9.9807437e-01
   6.5100000e+02   9.9821590e-01
   6.5200000e+02   9.9834759e-01
   6.5300000e+02   9.9847100e-01
   6.5400000e+02   9.9858891e-01
   6.5500000e+02   9.9870050e-01
   6.5600000e+02   9.9880548e-01
   6.5700000e+02   9.9890132e-01
   6.5800000e+02   9.9899097e-01
   6.5900000e+02   9.9907404e-01
   6.6000000e+02   9.9915071e-01
   6.6100000e+02   9.9922142e-01
   6.6200000e+02   9.9928754e-01
   6.6300000e+02   9.9934883e-01
   6.6400000e+02   9.9940544e-01
   6.6500000e+02   9.9945742e-01
   6.6600000e+02   9.9950384e-01
   6.6700000e+02   9.9954667e-01
   6.6800000e+02   9.9958601e-01
   6.6900000e+02   9.9962213e-01
   6.7000000e+02   9.9965573e-01
   6.7100000e+02   9.9968673e-01
   6.7200000e+02   9.9971523e-01
   6.7300000e+02   9.9974129e-01
   6.7400000e+02   9.9976443e-01
   6.7500000e+02   9.9978569e-01
   6.7600000e+02   9.9980514e-01
   6.7700000e+02   9.9982290e-01
   6.7800000e+02   9.9983934e-01
   6.7900000e+02   9.9985444e-01
   6.8000000e+02   9.9986827e-01
   6.8100000e+02   9.9988086e-01
   6.8200000e+02   9.9989197e-01
   6.8300000e+02   9.9990214e-01
   6.8400000e+02   9.9991139e-01
   6.8500000e+02   9.9991981e-01
   6.8600000e+02   9.9992757e-01
   6.8700000e+02   9.9993466e-01
   6.8800000e+02   9.9994112e-01
   6.8900000e+02   9.9994698e-01
   6.9000000e+02   9.9995212e-01
   6.9100000e+02   9.9995681e-01
   6.9200000e+02   9.9996106e-01
   6.9300000e+02   9.9996491e-01
   6.9400000e+02   9.9996844e-01
   6.9500000e+02   9.9997165e-01
   6.9600000e+02   9.9997456e-01
   6.9700000e+02   9.9997719e-01
   6.9800000e+02   9.9997949e-01
   6.9900000e+02   9.9998158e-01
   7.0000000e+02   9.9998346e-01
   7.0100000e+02   9.9998516e-01
   7.0200000e+02   9.9998670e-01
   7.0300000e+02   9.9998810e-01
   7.0400000e+02   9.9998937e-01
   7.0500000e+02   9.9999051e-01
   7.0600000e+02   9.9999150e-01
   7.0700000e+02   9.9999240e-01
   7.0800000e+02   9.9999320e-01
   7.0900000e+02   9.9999393e-01
   7.1000000e+02   9.9999458e-01
   7.1100000e+02   9.9999517e-01
   7.1200000e+02   9.9999570e-01
   7.1300000e+02   9.9999618e-01
   7.1400000e+02   9.9999659e-01
   7.1500000e+02   9.9999696e-01
   7.1600000e+02   9.9999730e-01
   7.1700000e+02   9.9999759e-01
   7.1800000e+02   9.9999786e-01
   7.1900000e+02   9.9999810e-01
   7.2000000e+02   9.9999832e-01
   7.2100000e+02   9.9999851e-01
   7.2200000e+02   9.9999868e-01
   7.2300000e+02   9.9999883e-01
   7.2400000e+02   9.9999896e-01
   7.2500000e+02   9.9999908e-01
   7.2600000e+02   9.9999918e-01
   7.2700000e+02   9.9999928e-01
   7.2800000e+02   9.9999936e-01
   7.2900000e+02   9.9999944e-01
   7.3000000e+02   9.9999950e-01
   7.3100000e+02   9.9999956e-01
   7.3200000e+02   9.9999961e-01
   7.3300000e+02   9.9999966e-01
   7.3400000e+02   9.9999970e-01
   7.3500000e+02   9.9999973e-01
   7.3600000e+02   9.9999977e-01
   7.3700000e+02   9.9999980e-01
   7.3800000e+02   9.9999982e-01
   7.3900000e+02   9.9999984e-01
   7.4000000e+02   9.9999986e-01
   7.4100000e+02   9.9999988e-01
   7.4200000e+02   9.9999989e-01
   7.4300000e+02   9.9999991e-01
   7.4400000e+02   9.9999992e-01
   7.4500000e+02   9.9999993e-01
   7.4600000e+02   9.9999994e-01
   7.4700000e+02   9.9999994e-01
   7.4800000e+02   9.9999995e-01
   7.4900000e+02   9.9999996e-01
   7.5000000e+02   9.9999996e-01
   7.5100000e+02   9.9999997e-01
   7.5200000e+02   9.9999997e-01
   7.5300000e+02   9.9999998e-01
   7.5400000e+02   9.9999998e-01
   7.5500000e+02   9.9999998e-01
   7.5600000e+02   9.9999998e-01
   7.5700000e+02   9.9999999e-01
   7.5800000e+02   9.9999999e-01
   7.5900000e+02   9.9999999e-01
   7.6000000e+02   9.9999999e-01
   7.6100000e+02   9.9999999e-01
   7.6200000e+02   9.9999999e-01
   7.6300000e+02   9.9999999e-01
   7.6400000e+02   9.9999999e-01
   7.6500000e+02   1.0000000e+00
   7.6600000e+02   1.0000000e+00
   7.6700000e+02   1.0000000e+00
   7.6800000e+02   1.0000000e+00
   7.6900000e+02   1.0000000e+00
   7.7000000e+02   1.0000000e+00
   7.7100000e+02   1.0000000e+00
   7.7200000e+02   1.0000000e+00
   7.7300000e+02   1.0000000e+00
   7.7400000e+02   1.0000000e+00
   7.7500000e+02   1.0000000e+00
   7.7600000e+02   1.0000000e+00
   7.7700000e+02   1.0000000e+00
   7.7800000e+02   1.0000000e+00
   7.7900000e+02   1.0000000e+00
   7.8000000e+02   1.0000000e+00
   7.8100000e+02   1.0000000e+00
   7.8200000e+02   1.0000000e+00
   7.8300000e+02   1.0000000e+00
   7.8400000e+02   1.0000000e+00
   7.8500000e+02   1.0000000e+00
   7.8600000e+02   1.0000000e+00
   7.8700000e+02   1.0000000e+00
   7.8800000e+02   1.0000000e+00
   7.8900000e+02   1.0000000e+00
   7.9000000e+02   1.0000000e+00
   7.9100000e+02   1.0000000e+00
   7.9200000e+02   1.0000000e+00
   7.9300000e+02   1.0000000e+00
   7.9400000e+02   1.0000000e+00
   7.9500000e+02   1.0000000e+00
   7.9600000e+02   1.0000000e+00
   7.9700000e+02   1.0000000e+00
   7.9800000e+02   1.0000000e+00
   7.9900000e+02   1.0000000e+00
   8.0000000e+02   1.0000000e+00


==> data_new/pcov1_300.dat <==
   1.0000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   7.9000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.3000000e+01   0.0000000e+00
   8.4000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0100000e+02   0.0000000e+00
   1.0200000e+02   0.0000000e+00
   1.0300000e+02   0.0000000e+00
   1.0400000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.0600000e+02   0.0000000e+00
   1.0700000e+02   0.0000000e+00
   1.0800000e+02   0.0000000e+00
   1.0900000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1100000e+02   0.0000000e+00
   1.1200000e+02   0.0000000e+00
   1.1300000e+02   0.0000000e+00
   1.1400000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.1600000e+02   0.0000000e+00
   1.1700000e+02   0.0000000e+00
   1.1800000e+02   0.0000000e+00
   1.1900000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.2200000e+02   0.0000000e+00
   1.2300000e+02   0.0000000e+00
   1.2400000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.2600000e+02   0.0000000e+00
   1.2700000e+02   0.0000000e+00
   1.2800000e+02   0.0000000e+00
   1.2900000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3100000e+02   0.0000000e+00
   1.3200000e+02   0.0000000e+00
   1.3300000e+02   0.0000000e+00
   1.3400000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.3600000e+02   0.0000000e+00
   1.3700000e+02   0.0000000e+00
   1.3800000e+02   0.0000000e+00
   1.3900000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4100000e+02   0.0000000e+00
   1.4200000e+02   0.0000000e+00
   1.4300000e+02   0.0000000e+00
   1.4400000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.4600000e+02   0.0000000e+00
   1.4700000e+02   0.0000000e+00
   1.4800000e+02   0.0000000e+00
   1.4900000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5100000e+02   0.0000000e+00
   1.5200000e+02   0.0000000e+00
   1.5300000e+02   0.0000000e+00
   1.5400000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.5600000e+02   0.0000000e+00
   1.5700000e+02   0.0000000e+00
   1.5800000e+02   0.0000000e+00
   1.5900000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6100000e+02   0.0000000e+00
   1.6200000e+02   0.0000000e+00
   1.6300000e+02   0.0000000e+00
   1.6400000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.6600000e+02   0.0000000e+00
   1.6700000e+02   0.0000000e+00
   1.6800000e+02   0.0000000e+00
   1.6900000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7100000e+02   0.0000000e+00
   1.7200000e+02   0.0000000e+00
   1.7300000e+02   0.0000000e+00
   1.7400000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.7600000e+02   0.0000000e+00
   1.7700000e+02   0.0000000e+00
   1.7800000e+02   0.0000000e+00
   1.7900000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8100000e+02   0.0000000e+00
   1.8200000e+02   0.0000000e+00
   1.8300000e+02   0.0000000e+00
   1.8400000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.8600000e+02   0.0000000e+00
   1.8700000e+02   0.0000000e+00
   1.8800000e+02   0.0000000e+00
   1.8900000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9100000e+02   0.0000000e+00
   1.9200000e+02   0.0000000e+00
   1.9300000e+02   0.0000000e+00
   1.9400000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   1.9600000e+02   0.0000000e+00
   1.9700000e+02   0.0000000e+00
   1.9800000e+02   0.0000000e+00
   1.9900000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0100000e+02   0.0000000e+00
   2.0200000e+02   0.0000000e+00
   2.0300000e+02   0.0000000e+00
   2.0400000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.0600000e+02   0.0000000e+00
   2.0700000e+02   0.0000000e+00
   2.0800000e+02   0.0000000e+00
   2.0900000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1100000e+02   0.0000000e+00
   2.1200000e+02   0.0000000e+00
   2.1300000e+02   0.0000000e+00
   2.1400000e+02   0.0000000e+00
   2.1500000e+02   0.0000000e+00
   2.1600000e+02   0.0000000e+00
   2.1700000e+02   0.0000000e+00
   2.1800000e+02   0.0000000e+00
   2.1900000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.2100000e+02   0.0000000e+00
   2.2200000e+02   0.0000000e+00
   2.2300000e+02   0.0000000e+00
   2.2400000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.2600000e+02   0.0000000e+00
   2.2700000e+02   0.0000000e+00
   2.2800000e+02   0.0000000e+00
   2.2900000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.3100000e+02   0.0000000e+00
   2.3200000e+02   0.0000000e+00
   2.3300000e+02   0.0000000e+00
   2.3400000e+02   0.0000000e+00
   2.3500000e+02   0.0000000e+00
   2.3600000e+02   0.0000000e+00
   2.3700000e+02   0.0000000e+00
   2.3800000e+02   0.0000000e+00
   2.3900000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.4100000e+02   0.0000000e+00
   2.4200000e+02   0.0000000e+00
   2.4300000e+02   0.0000000e+00
   2.4400000e+02   0.0000000e+00
   2.4500000e+02   0.0000000e+00
   2.4600000e+02   0.0000000e+00
   2.4700000e+02   0.0000000e+00
   2.4800000e+02   0.0000000e+00
   2.4900000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.5100000e+02   0.0000000e+00
   2.5200000e+02   0.0000000e+00
   2.5300000e+02   0.0000000e+00
   2.5400000e+02   0.0000000e+00
   2.5500000e+02   0.0000000e+00
   2.5600000e+02   0.0000000e+00
   2.5700000e+02   0.0000000e+00
   2.5800000e+02   0.0000000e+00
   2.5900000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.6100000e+02   0.0000000e+00
   2.6200000e+02   0.0000000e+00
   2.6300000e+02   0.0000000e+00
   2.6400000e+02   0.0000000e+00
   2.6500000e+02   0.0000000e+00
   2.6600000e+02   0.0000000e+00
   2.6700000e+02   0.0000000e+00
   2.6800000e+02   0.0000000e+00
   2.6900000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.7100000e+02   0.0000000e+00
   2.7200000e+02   0.0000000e+00
   2.7300000e+02   0.0000000e+00
   2.7400000e+02   0.0000000e+00
   2.7500000e+02   0.0000000e+00
   2.7600000e+02   0.0000000e+00
   2.7700000e+02   0.0000000e+00
   2.7800000e+02   0.0000000e+00
   2.7900000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.8100000e+02   0.0000000e+00
   2.8200000e+02   0.0000000e+00
   2.8300000e+02   0.0000000e+00
   2.8400000e+02   0.0000000e+00
   2.8500000e+02   0.0000000e+00
   2.8600000e+02   0.0000000e+00
   2.8700000e+02   0.0000000e+00
   2.8800000e+02   0.0000000e+00
   2.8900000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   2.9100000e+02   0.0000000e+00
   2.9200000e+02   0.0000000e+00
   2.9300000e+02   0.0000000e+00
   2.9400000e+02   0.0000000e+00
   2.9500000e+02   0.0000000e+00
   2.9600000e+02   0.0000000e+00
   2.9700000e+02   0.0000000e+00
   2.9800000e+02   0.0000000e+00
   2.9900000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.0100000e+02   0.0000000e+00
   3.0200000e+02   0.0000000e+00
   3.0300000e+02   0.0000000e+00
   3.0400000e+02   0.0000000e+00
   3.0500000e+02   0.0000000e+00
   3.0600000e+02   0.0000000e+00
   3.0700000e+02   0.0000000e+00
   3.0800000e+02   0.0000000e+00
   3.0900000e+02   0.0000000e+00
   3.1000000e+02   0.0000000e+00
   3.1100000e+02   0.0000000e+00
   3.1200000e+02   0.0000000e+00
   3.1300000e+02   0.0000000e+00
   3.1400000e+02   0.0000000e+00
   3.1500000e+02   0.0000000e+00
   3.1600000e+02   0.0000000e+00
   3.1700000e+02   0.0000000e+00
   3.1800000e+02   0.0000000e+00
   3.1900000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.2100000e+02   0.0000000e+00
   3.2200000e+02   0.0000000e+00
   3.2300000e+02   0.0000000e+00
   3.2400000e+02   0.0000000e+00
   3.2500000e+02   0.0000000e+00
   3.2600000e+02   0.0000000e+00
   3.2700000e+02   0.0000000e+00
   3.2800000e+02   0.0000000e+00
   3.2900000e+02   0.0000000e+00
   3.3000000e+02   0.0000000e+00
   3.3100000e+02   0.0000000e+00
   3.3200000e+02   0.0000000e+00
   3.3300000e+02   0.0000000e+00
   3.3400000e+02   0.0000000e+00
   3.3500000e+02   0.0000000e+00
   3.3600000e+02   0.0000000e+00
   3.3700000e+02   0.0000000e+00
   3.3800000e+02   0.0000000e+00
   3.3900000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.4100000e+02   0.0000000e+00
   3.4200000e+02   0.0000000e+00
   3.4300000e+02   0.0000000e+00
   3.4400000e+02   0.0000000e+00
   3.4500000e+02   0.0000000e+00
   3.4600000e+02   0.0000000e+00
   3.4700000e+02   0.0000000e+00
   3.4800000e+02   0.0000000e+00
   3.4900000e+02   0.0000000e+00
   3.5000000e+02   0.0000000e+00
   3.5100000e+02   0.0000000e+00
   3.5200000e+02   0.0000000e+00
   3.5300000e+02   0.0000000e+00
   3.5400000e+02   0.0000000e+00
   3.5500000e+02   0.0000000e+00
   3.5600000e+02   0.0000000e+00
   3.5700000e+02   0.0000000e+00
   3.5800000e+02   0.0000000e+00
   3.5900000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.6100000e+02   0.0000000e+00
   3.6200000e+02   0.0000000e+00
   3.6300000e+02   0.0000000e+00
   3.6400000e+02   0.0000000e+00
   3.6500000e+02   0.0000000e+00
   3.6600000e+02   0.0000000e+00
   3.6700000e+02   0.0000000e+00
   3.6800000e+02   0.0000000e+00
   3.6900000e+02   0.0000000e+00
   3.7000000e+02   0.0000000e+00
   3.7100000e+02   1.7298205e-19
   3.7200000e+02   4.6768963e-19
   3.7300000e+02   9.3913315e-19
   3.7400000e+02   1.6981942e-18
   3.7500000e+02   2.8352223e-18
   3.7600000e+02   4.4373073e-18
   3.7700000e+02   6.5229935e-18
   3.7800000e+02   9.2007834e-18
   3.7900000e+02   1.3500890e-17
   3.8000000e+02   1.9347144e-17
   3.8100000e+02   2.7405892e-17
   3.8200000e+02   3.8341874e-17
   3.8300000e+02   5.3077776e-17
   3.8400000e+02   7.2715581e-17
   3.8500000e+02   9.8234593e-17
   3.8600000e+02   1.3072439e-16
   3.8700000e+02   1.8316668e-16
   3.8800000e+02   2.5548437e-16
   3.8900000e+02   3.5484925e-16
   3.9000000e+02   4.9015753e-16
   3.9100000e+02   6.7192197e-16
   3.9200000e+02   9.1182479e-16
   3.9300000e+02   1.2213723e-15
   3.9400000e+02   1.6117118e-15
   3.9500000e+02   2.2210799e-15
   3.9600000e+02   3.0456848e-15
   3.9700000e+02   4.1587195e-15
   3.9800000e+02   5.6510873e-15
   3.9900000e+02   7.6280567e-15
   4.0000000e+02   1.0203503e-14
   4.0100000e+02   1.3488490e-14
   4.0200000e+02   1.7584054e-14
   4.0300000e+02   2.3781689e-14
   4.0400000e+02   3.2015522e-14
   4.0500000e+02   4.2935563e-14
   4.0600000e+02   5.7347054e-14
   4.0700000e+02   7.6173541e-14
   4.0800000e+02   1.0039658e-13
   4.0900000e+02   1.3094863e-13
   4.1000000e+02   1.6863588e-13
   4.1100000e+02   2.2409141e-13
   4.1200000e+02   2.9651434e-13
   4.1300000e+02   3.9099594e-13
   4.1400000e+02   5.1380787e-13
   4.1500000e+02   6.7207041e-13
   4.1600000e+02   8.7325743e-13
   4.1700000e+02   1.1242563e-12
   4.1800000e+02   1.4307065e-12
   4.1900000e+02   1.8701151e-12
   4.2000000e+02   2.4347021e-12
   4.2100000e+02   3.1596981e-12
   4.2200000e+02   4.0883054e-12
   4.2300000e+02   5.2691144e-12
   4.2400000e+02   6.7526231e-12
   4.2500000e+02   8.5838856e-12
   4.2600000e+02   1.0797643e-11
   4.2700000e+02   1.3415765e-11
   4.2800000e+02   1.6999626e-11
   4.2900000e+02   2.1469821e-11
   4.3000000e+02   2.7076984e-11
   4.3100000e+02   3.4132200e-11
   4.3200000e+02   4.2995821e-11
   4.3300000e+02   5.4026418e-11
   4.3400000e+02   6.7535519e-11
   4.3500000e+02   8.3743941e-11
   4.3600000e+02   1.0596097e-10
   4.3700000e+02   1.3367151e-10
   4.3800000e+02   1.6820713e-10
   4.3900000e+02   2.1117144e-10
   4.4000000e+02   2.6441388e-10
   4.4100000e+02   3.2974277e-10
   4.4200000e+02   4.0869062e-10
   4.4300000e+02   5.0226939e-10
   4.4400000e+02   6.2758399e-10
   4.4500000e+02   7.8151469e-10
   4.4600000e+02   9.7056048e-10
   4.4700000e+02   1.2026465e-09
   4.4800000e+02   1.4864642e-09
   4.4900000e+02   1.8309309e-09
   4.5000000e+02   2.2431559e-09
   4.5100000e+02   2.7274136e-09
   4.5200000e+02   3.3636293e-09
   4.5300000e+02   4.1349766e-09
   4.5400000e+02   5.0698807e-09
   4.5500000e+02   6.2030523e-09
   4.5600000e+02   7.5722774e-09
   4.5700000e+02   9.2164841e-09
   4.5800000e+02   1.1165422e-08
   4.5900000e+02   1.3435065e-08
   4.6000000e+02   1.6364200e-08
   4.6100000e+02   1.9871663e-08
   4.6200000e+02   2.4069620e-08
   4.6300000e+02   2.9095496e-08
   4.6400000e+02   3.5097794e-08
   4.6500000e+02   4.2231007e-08
   4.6600000e+02   5.0607838e-08
   4.6700000e+02   6.0280822e-08
   4.6800000e+02   7.2557902e-08
   4.6900000e+02   8.7086509e-08
   4.7000000e+02   1.0426712e-07
   4.7100000e+02   1.2459316e-07
   4.7200000e+02   1.4859376e-07
   4.7300000e+02   1.7682873e-07
   4.7400000e+02   2.0968585e-07
   4.7500000e+02   2.4731546e-07
   4.7600000e+02   2.9433395e-07
   4.7700000e+02   3.4935416e-07
   4.7800000e+02   4.1367300e-07
   4.7900000e+02   4.8890165e-07
   4.8000000e+02   5.7675384e-07
   4.8100000e+02   6.7908933e-07
   4.8200000e+02   7.9712368e-07
   4.8300000e+02   9.3122123e-07
   4.8400000e+02   1.0963315e-06
   4.8500000e+02   1.2874864e-06
   4.8600000e+02   1.5085022e-06
   4.8700000e+02   1.7641759e-06
   4.8800000e+02   2.0595622e-06
   4.8900000e+02   2.4003494e-06
   4.9000000e+02   2.7900179e-06
   4.9100000e+02   3.2292643e-06
   4.9200000e+02   3.7626594e-06
   4.9300000e+02   4.3739327e-06
   4.9400000e+02   5.0733011e-06
   4.9500000e+02   5.8738135e-06
   4.9600000e+02   6.7890660e-06
   4.9700000e+02   7.8351427e-06
   4.9800000e+02   9.0211688e-06
   4.9900000e+02   1.0347927e-05
   5.0000000e+02   1.1938159e-05
   5.0100000e+02   1.3742943e-05
   5.0200000e+02   1.5787168e-05
   5.0300000e+02   1.8103319e-05
   5.0400000e+02   2.0724762e-05
   5.0500000e+02   2.3693713e-05
   5.0600000e+02   2.7032123e-05
   5.0700000e+02   3.0738959e-05
   5.0800000e+02   3.5127402e-05
   5.0900000e+02   4.0061911e-05
   5.1000000e+02   4.5597587e-05
   5.1100000e+02   5.1808511e-05
   5.1200000e+02   5.8769335e-05
   5.1300000e+02   6.6583341e-05
   5.1400000e+02   7.5299049e-05
   5.1500000e+02   8.4906557e-05
   5.1600000e+02   9.6148499e-05
   5.1700000e+02   1.0867763e-04
   5.1800000e+02   1.2260446e-04
   5.1900000e+02   1.3808376e-04
   5.2000000e+02   1.5526738e-04
   5.2100000e+02   1.7439178e-04
   5.2200000e+02   1.9555564e-04
   5.2300000e+02   2.1872017e-04
   5.2400000e+02   2.4552661e-04
   5.2500000e+02   2.7514979e-04
   5.2600000e+02   3.0778895e-04
   5.2700000e+02   3.4374000e-04
   5.2800000e+02   3.8328213e-04
   5.2900000e+02   4.2692394e-04
   5.3000000e+02   4.7485010e-04
   5.3100000e+02   5.2694515e-04
   5.3200000e+02   5.8659885e-04
   5.3300000e+02   6.5198697e-04
   5.3400000e+02   7.2342758e-04
   5.3500000e+02   8.0143682e-04
   5.3600000e+02   8.8647286e-04
   5.3700000e+02   9.7956726e-04
   5.3800000e+02   1.0810380e-03
   5.3900000e+02   1.1905929e-03
   5.4000000e+02   1.3071470e-03
   5.4100000e+02   1.4368687e-03
   5.4200000e+02   1.5754899e-03
   5.4300000e+02   1.7236051e-03
   5.4400000e+02   1.8821235e-03
   5.4500000e+02   2.0539166e-03
   5.4600000e+02   2.2410154e-03
   5.4700000e+02   2.4447130e-03
   5.4800000e+02   2.6647735e-03
   5.4900000e+02   2.9137140e-03
   5.5000000e+02   3.1838515e-03
   5.5100000e+02   3.4753961e-03
   5.5200000e+02   3.7881293e-03
   5.5300000e+02   4.1253565e-03
   5.5400000e+02   4.4886776e-03
   5.5500000e+02   4.8788327e-03
   5.5600000e+02   5.2944348e-03
   5.5700000e+02   5.7566055e-03
   5.5800000e+02   6.2517104e-03
   5.5900000e+02   6.7799510e-03
   5.6000000e+02   7.3427528e-03
   5.6100000e+02   7.9406153e-03
   5.6200000e+02   8.5800185e-03
   5.6300000e+02   9.2619248e-03
   5.6400000e+02   9.9837764e-03
   5.6500000e+02   1.0779576e-02
   5.6600000e+02   1.1626238e-02
   5.6700000e+02   1.2523180e-02
   5.6800000e+02   1.3471786e-02
   5.6900000e+02   1.4471583e-02
   5.7000000e+02   1.5533259e-02
   5.7100000e+02   1.6657929e-02
   5.7200000e+02   1.7841234e-02
   5.7300000e+02   1.9134967e-02
   5.7400000e+02   2.0502302e-02
   5.7500000e+02   2.1941002e-02
   5.7600000e+02   2.3451825e-02
   5.7700000e+02   2.5032069e-02
   5.7800000e+02   2.6698588e-02
   5.7900000e+02   2.8452486e-02
   5.8000000e+02   3.0286861e-02
   5.8100000e+02   3.2276514e-02
   5.8200000e+02   3.4365985e-02
   5.8300000e+02   3.6550156e-02
   5.8400000e+02   3.8828234e-02
   5.8500000e+02   4.1193417e-02
   5.8600000e+02   4.3671138e-02
   5.8700000e+02   4.6262232e-02
   5.8800000e+02   4.8956499e-02
   5.8900000e+02   5.1856571e-02
   5.9000000e+02   5.4883442e-02
   5.9100000e+02   5.8027615e-02
   5.9200000e+02   6.1285509e-02
   5.9300000e+02   6.4643769e-02
   5.9400000e+02   6.8139159e-02
   5.9500000e+02   7.1771915e-02
   5.9600000e+02   7.5527920e-02
   5.9700000e+02   7.9541210e-02
   5.9800000e+02   8.3705127e-02
   5.9900000e+02   8.8004217e-02
   6.0000000e+02   9.2430702e-02
   6.0100000e+02   9.6961846e-02
   6.0200000e+02   1.0164859e-01
   6.0300000e+02   1.0649022e-01
   6.0400000e+02   1.1146839e-01
   6.0500000e+02   1.1675002e-01
   6.0600000e+02   1.2219842e-01
   6.0700000e+02   1.2779082e-01
   6.0800000e+02   1.3351389e-01
   6.0900000e+02   1.3933270e-01
   6.1000000e+02   1.4531493e-01
   6.1100000e+02   1.5145863e-01
   6.1200000e+02   1.5774139e-01
   6.1300000e+02   1.6436170e-01
   6.1400000e+02   1.7115306e-01
   6.1500000e+02   1.7808453e-01
   6.1600000e+02   1.8513625e-01
   6.1700000e+02   1.9225880e-01
   6.1800000e+02   1.9953841e-01
   6.1900000e+02   2.0697178e-01
   6.2000000e+02   2.1453310e-01
   6.2100000e+02   2.2244816e-01
   6.2200000e+02   2.3052386e-01
   6.2300000e+02   2.3872108e-01
   6.2400000e+02   2.4701304e-01
   6.2500000e+02   2.5533464e-01
   6.2600000e+02   2.6379130e-01
   6.2700000e+02   2.7237837e-01
   6.2800000e+02   2.8106787e-01
   6.2900000e+02   2.9010580e-01
   6.3000000e+02   2.9927873e-01
   6.3100000e+02   3.0854026e-01
   6.3200000e+02   3.1785718e-01
   6.3300000e+02   3.2714893e-01
   6.3400000e+02   3.3653921e-01
   6.3500000e+02   3.4602226e-01
   6.3600000e+02   3.5556955e-01
   6.3700000e+02   3.6543808e-01
   6.3800000e+02   3.7540273e-01
   6.3900000e+02   3.8541176e-01
   6.4000000e+02   3.9542674e-01
   6.4100000e+02   4.0535361e-01
   6.4200000e+02   4.1533168e-01
   6.4300000e+02   4.2535457e-01
   6.4400000e+02   4.3539481e-01
   6.4500000e+02   4.4537748e-01
   6.4600000e+02   4.5550803e-01
   6.4700000e+02   4.6552726e-01
   6.4800000e+02   4.7538383e-01
   6.4900000e+02   4.8498481e-01
   6.5000000e+02   4.9451967e-01
   6.5100000e+02   5.0404843e-01
   6.5200000e+02   5.1363110e-01
   6.5300000e+02   5.2328196e-01
   6.5400000e+02   5.3326009e-01
   6.5500000e+02   5.4333807e-01
   6.5600000e+02   5.5344074e-01
   6.5700000e+02   5.6340641e-01
   6.5800000e+02   5.7334398e-01
   6.5900000e+02   5.8322640e-01
   6.6000000e+02   5.9304762e-01
   6.6100000e+02   6.0278708e-01
   6.6200000e+02   6.1267434e-01
   6.6300000e+02   6.2250921e-01
   6.6400000e+02   6.3224056e-01
   6.6500000e+02   6.4182731e-01
   6.6600000e+02   6.5115994e-01
   6.6700000e+02   6.6039445e-01
   6.6800000e+02   6.6952565e-01
   6.6900000e+02   6.7853764e-01
   6.7000000e+02   6.8763510e-01
   6.7100000e+02   6.9664187e-01
   6.7200000e+02   7.0551218e-01
   6.7300000e+02   7.1420851e-01
   6.7400000e+02   7.2262641e-01
   6.7500000e+02   7.3091517e-01
   6.7600000e+02   7.3907072e-01
   6.7700000e+02   7.4708189e-01
   6.7800000e+02   7.5512462e-01
   6.7900000e+02   7.6305042e-01
   6.8000000e+02   7.7082037e-01
   6.8100000e+02   7.7840195e-01
   6.8200000e+02   7.8569989e-01
   6.8300000e+02   7.9285154e-01
   6.8400000e+02   7.9985409e-01
   6.8500000e+02   8.0670066e-01
   6.8600000e+02   8.1353717e-01
   6.8700000e+02   8.2024367e-01
   6.8800000e+02   8.2678872e-01
   6.8900000e+02   8.3314556e-01
   6.9000000e+02   8.3923093e-01
   6.9100000e+02   8.4516643e-01
   6.9200000e+02   8.5095040e-01
   6.9300000e+02   8.5657954e-01
   6.9400000e+02   8.6217064e-01
   6.9500000e+02   8.6763085e-01
   6.9600000e+02   8.7293606e-01
   6.9700000e+02   8.7806534e-01
   6.9800000e+02   8.8294891e-01
   6.9900000e+02   8.8769040e-01
   7.0000000e+02   8.9228908e-01
   7.0100000e+02   8.9674431e-01
   7.0200000e+02   9.0114639e-01
   7.0300000e+02   9.0542642e-01
   7.0400000e+02   9.0956687e-01
   7.0500000e+02   9.1355217e-01
   7.0600000e+02   9.1732624e-01
   7.0700000e+02   9.2097403e-01
   7.0800000e+02   9.2449556e-01
   7.0900000e+02   9.2789188e-01
   7.1000000e+02   9.3123049e-01
   7.1100000e+02   9.3446237e-01
   7.1200000e+02   9.3757547e-01
   7.1300000e+02   9.4055880e-01
   7.1400000e+02   9.4336902e-01
   7.1500000e+02   9.4607326e-01
   7.1600000e+02   9.4867197e-01
   7.1700000e+02   9.5116712e-01
   7.1800000e+02   9.5360749e-01
   7.1900000e+02   9.5595967e-01
   7.2000000e+02   9.5821583e-01
   7.2100000e+02   9.6036865e-01
   7.2200000e+02   9.6238591e-01
   7.2300000e+02   9.6431872e-01
   7.2400000e+02   9.6616773e-01
   7.2500000e+02   9.6793523e-01
   7.2600000e+02   9.6965534e-01
   7.2700000e+02   9.7130622e-01
   7.2800000e+02   9.7288311e-01
   7.2900000e+02   9.7438142e-01
   7.3000000e+02   9.7577809e-01
   7.3100000e+02   9.7711062e-01
   7.3200000e+02   9.7837972e-01
   7.3300000e+02   9.7958759e-01
   7.3400000e+02   9.8075730e-01
   7.3500000e+02   9.8187521e-01
   7.3600000e+02   9.8293864e-01
   7.3700000e+02   9.8394486e-01
   7.3800000e+02   9.8487801e-01
   7.3900000e+02   9.8576460e-01
   7.4000000e+02   9.8660530e-01
   7.4100000e+02   9.8740198e-01
   7.4200000e+02   9.8816977e-01
   7.4300000e+02   9.8890050e-01
   7.4400000e+02   9.8959280e-01
   7.4500000e+02   9.9024517e-01
   7.4600000e+02   9.9084708e-01
   7.4700000e+02   9.9141664e-01
   7.4800000e+02   9.9195439e-01
   7.4900000e+02   9.9246181e-01
   7.5000000e+02   9.9294849e-01
   7.5100000e+02   9.9340977e-01
   7.5200000e+02   9.9384504e-01
   7.5300000e+02   9.9425356e-01
   7.5400000e+02   9.9462858e-01
   7.5500000e+02   9.9498202e-01
   7.5600000e+02   9.9531431e-01
   7.5700000e+02   9.9562653e-01
   7.5800000e+02   9.9591917e-01
   7.5900000e+02   9.9619671e-01
   7.6000000e+02   9.9645563e-01
   7.6100000e+02   9.9669545e-01
   7.6200000e+02   9.9691216e-01
   7.6300000e+02   9.9711400e-01
   7.6400000e+02   9.9730235e-01
   7.6500000e+02   9.9747934e-01
   7.6600000e+02   9.9764678e-01
   7.6700000e+02   9.9780840e-01
   7.6800000e+02   9.9796265e-01
   7.6900000e+02   9.9810895e-01
   7.7000000e+02   9.9824391e-01
   7.7100000e+02   9.9837115e-01
   7.7200000e+02   9.9849012e-01
   7.7300000e+02   9.9860103e-01
   7.7400000e+02   9.9870434e-01
   7.7500000e+02   9.9880204e-01
   7.7600000e+02   9.9889351e-01
   7.7700000e+02   9.9897880e-01
   7.7800000e+02   9.9905789e-01
   7.7900000e+02   9.9912940e-01
   7.8000000e+02   9.9919602e-01
   7.8100000e+02   9.9925786e-01
   7.8200000e+02   9.9931524e-01
   7.8300000e+02   9.9936926e-01
   7.8400000e+02   9.9941963e-01
   7.8500000e+02   9.9946641e-01
   7.8600000e+02   9.9950964e-01
   7.8700000e+02   9.9954853e-01
   7.8800000e+02   9.9958463e-01
   7.8900000e+02   9.9961801e-01
   7.9000000e+02   9.9964885e-01
   7.9100000e+02   9.9967776e-01
   7.9200000e+02   9.9970311e-01
   7.9300000e+02   9.9972585e-01
   7.9400000e+02   9.9974591e-01
   7.9500000e+02   9.9976276e-01
   7.9600000e+02   9.9977725e-01
   7.9700000e+02   9.9978952e-01
   7.9800000e+02   9.9979980e-01
   7.9900000e+02   9.9980844e-01
   8.0000000e+02   9.9981577e-01

